Measurement of the $D^+$-meson production cross section at low transverse momentum in $p\bar{p}$ collisions at $\sqrt{s}=1.96$ TeV

We report on a measurement of the $D^{+}$-meson production cross section as a function of transverse momentum ($p_T$) in proton-antiproton ($p\bar{p}$) collisions at 1.96 TeV center-of-mass energy, using the full data set collected by the Collider Detector at Fermilab in Tevatron Run II and corresponding to 10 fb$^{-1}$ of integrated luminosity. We use $D^{+} \to K^-\pi^+\pi^+$ decays fully reconstructed in the central rapidity region $|y|<1$ with transverse momentum down to 1.5 GeV/$c$, a range previously unexplored in $p\bar{p}$ collisions. Inelastic $p\bar{p}$-scattering events are selected online using minimally-biasing requirements followed by an optimized offline selection. The $K^-\pi^+\pi^+$ mass distribution is used to identify the $D^+$ signal, and the $D^+$ transverse impact-parameter distribution is used to separate prompt production, occurring directly in the hard scattering process, from secondary production from $b$-hadron decays. We obtain a prompt $D^+$ signal of 2950 candidates corresponding to a total cross section $\sigma(D^+, 1.5 < p_T < 14.5~\mbox{GeV/}c, |y|<1) = 71.9 \pm 6.8 (\mbox{stat}) \pm 9.3 (\mbox{syst})~\mu$b. While the measured cross sections are consistent with theoretical estimates in each $p_T$ bin, the shape of the observed $p_T$ spectrum is softer than the expectation from quantum chromodynamics. The results are unique in $p\bar{p}$ collisions and can improve the shape and uncertainties of future predictions.

==> author.xml.txt <==
<?xml version="1.0" encoding="UTF-8"?>
<!DOCTYPE collaborationauthorlist SYSTEM "http://www.slac.stanford.edu/spires/hepnames/authors_xml/author.dtd">
<collaborationauthorlist xmlns:foaf="http://xmlns.com/foaf/0.1/" xmlns:cal="http://www.slac.stanford.edu/spires/hepnames/authors_xml/">
  <cal:creationDate>$Date: 2016/10/26 16:37:55 $</cal:creationDate>
  <cal:publicationReference>arXiv:yymm.nnnn</cal:publicationReference>
  <cal:collaborations>
    <cal:collaboration id="c1">
      <foaf:name>CDF</foaf:name>
      <cal:experimentNumber>FNAL-E-0830</cal:experimentNumber>
    </cal:collaboration>
  </cal:collaborations>
  <cal:organizations>
    <foaf:Organization id="a1">
      <cal:orgDomain>http://www-hep.phys.sinica.edu.tw/</cal:orgDomain>
      <foaf:name>Institute of Physics</foaf:name>
      <cal:orgName source="INSPIRE">Taiwan, Inst. Phys.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a2">
      <cal:orgDomain>http://www.hep.anl.gov/</cal:orgDomain>
      <foaf:name>Argonne National Laboratory</foaf:name>
      <cal:orgName source="INSPIRE">Argonne</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Argonne National Laboratory, Argonne, Illinois 60439, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a3">
      <cal:orgDomain>http://www.cc.uoa.gr/</cal:orgDomain>
      <foaf:name>University of Athens</foaf:name>
      <cal:orgName source="INSPIRE">Athens U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Athens, 157 71 Athens, Greece</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a4">
      <cal:orgDomain>http://www.ifae.es/</cal:orgDomain>
      <foaf:name>Institut de Fisica d'Altes Energies</foaf:name>
      <cal:orgName source="INSPIRE">Barcelona, IFAE</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Institut de Fisica d'Altes Energies, ICREA, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a5">
      <cal:orgDomain>http://www.baylor.edu/physics</cal:orgDomain>
      <foaf:name>Baylor University</foaf:name>
      <cal:orgName source="INSPIRE">Baylor U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Baylor University, Waco, Texas 76798, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a6a">
      <cal:orgDomain>http://www.unibo.it/</cal:orgDomain>
      <foaf:name>University of Bologna</foaf:name>
      <cal:orgName source="INSPIRE">Bologna U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Bologna, I-40127 Bologna, Italy</cal:orgAddress>
      <cal:group with="a6"/>
    </foaf:Organization>
    <foaf:Organization id="a6">
      <cal:orgDomain>http://www.bo.infn.it/</cal:orgDomain>
      <foaf:name>Istituto Nazionale di Fisica Nucleare Bologna</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Bologna</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Istituto Nazionale di Fisica Nucleare Bologna</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a7">
      <cal:orgDomain>http://www.physics.ucdavis.edu/</cal:orgDomain>
      <foaf:name>University of California, Davis</foaf:name>
      <cal:orgName source="INSPIRE">UC, Davis</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of California, Davis, Davis, California 95616, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a8">
      <cal:orgDomain>http://www.physics.ucla.edu/</cal:orgDomain>
      <foaf:name>University of California, Los Angeles</foaf:name>
      <cal:orgName source="INSPIRE">UCLA</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of California, Los Angeles, Los Angeles, California 90024, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a9">
      <cal:orgDomain>http://www.ifca.unican.es/</cal:orgDomain>
      <foaf:name>Instituto de Fisica de Cantabria</foaf:name>
      <cal:orgName source="INSPIRE">Cantabria Inst. of Phys.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a10">
      <cal:orgDomain>http://info.phys.cmu.edu/</cal:orgDomain>
      <foaf:name>Carnegie Mellon University</foaf:name>
      <cal:orgName source="INSPIRE">Carnegie Mellon U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Carnegie Mellon University, Pittsburgh, Pennsylvania 15213, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a11">
      <cal:orgDomain>http://efi.uchicago.edu</cal:orgDomain>
      <foaf:name>Enrico Fermi Institute</foaf:name>
      <cal:orgName source="INSPIRE">Chicago U., EFI</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a12">
      <foaf:name>Slovakia</foaf:name>
      <cal:orgAddress/>
    </foaf:Organization>
    <foaf:Organization id="a12a">
      <cal:orgDomain>http://www.uniba.sk/webuk/</cal:orgDomain>
      <foaf:name>Comenius University</foaf:name>
      <cal:orgName source="INSPIRE">Comenius U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Comenius University, 842 48 Bratislava, Slovakia</cal:orgAddress>
      <cal:group with="a12"/>
    </foaf:Organization>
    <foaf:Organization id="a12b">
      <cal:orgDomain>http://www.uniba.sk/webuk/</cal:orgDomain>
      <foaf:name>Institute of Experimental Physics, Kosice</foaf:name>
      <cal:orgName source="INSPIRE">Kosice, IEF</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Institute of Experimental Physics, 040 01 Kosice, Slovakia</cal:orgAddress>
      <cal:group with="a12"/>
    </foaf:Organization>
    <foaf:Organization id="a13">
      <cal:orgDomain>http://www.jinr.ru</cal:orgDomain>
      <foaf:name>Joint Institute for Nuclear Research</foaf:name>
      <cal:orgName source="INSPIRE">Dubna, JINR</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Joint Institute for Nuclear Research, RU-141980 Dubna, Russia</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a14">
      <cal:orgDomain>http://www.phy.duke.edu/</cal:orgDomain>
      <foaf:name>Duke University</foaf:name>
      <cal:orgName source="INSPIRE">Duke U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Duke University, Durham, North Carolina 27708, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a15">
      <cal:orgDomain>http://www.fnal.gov/</cal:orgDomain>
      <foaf:name>Fermi National Accelerator Laboratory</foaf:name>
      <cal:orgName source="INSPIRE">Fermilab</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Fermi National Accelerator Laboratory, Batavia, Illinois 60510, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a16">
      <cal:orgDomain>http://www.phys.ufl.edu/</cal:orgDomain>
      <foaf:name>University of Florida</foaf:name>
      <cal:orgName source="INSPIRE">Florida U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Florida, Gainesville, Florida 32611, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a17">
      <cal:orgDomain>http://www.lnf.infn.it/</cal:orgDomain>
      <foaf:name>Laboratori Nazionali di Frascati</foaf:name>
      <cal:orgName source="INSPIRE">Frascati</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a18">
      <cal:orgDomain>http://www.unige.ch/</cal:orgDomain>
      <foaf:name>University of Geneva</foaf:name>
      <cal:orgName source="INSPIRE">Geneva U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Geneva, CH-1211 Geneva 4, Switzerland</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a19">
      <cal:orgDomain>http://www.physics.gla.ac.uk/</cal:orgDomain>
      <foaf:name>Glasgow University</foaf:name>
      <cal:orgName source="INSPIRE">Glasgow U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Glasgow University, Glasgow G12 8QQ, United Kingdom</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a20">
      <cal:orgDomain>http://www.harvard.edu/</cal:orgDomain>
      <foaf:name>Harvard University</foaf:name>
      <cal:orgName source="INSPIRE">Harvard U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Harvard University, Cambridge, Massachusetts 02138, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a21">
      <foaf:name>Finland</foaf:name>
      <cal:orgAddress/>
    </foaf:Organization>
    <foaf:Organization id="a21a">
      <cal:orgDomain>http://www.helsinki.fi/university/</cal:orgDomain>
      <foaf:name>University of Helsinki</foaf:name>
      <cal:orgName source="INSPIRE">Helsinki U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Division of High Energy Physics, Department of Physics, University of Helsinki, FIN-00014, Helsinki, Finland</cal:orgAddress>
      <cal:group with="a21"/>
    </foaf:Organization>
    <foaf:Organization id="a21b">
      <cal:orgDomain>http://www.hip.fi/</cal:orgDomain>
      <foaf:name>Helsinki Institute of Physics</foaf:name>
      <cal:orgName source="INSPIRE">Helsinki Inst. of Phys.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Helsinki Institute of Physics, FIN-00014, Helsinki, Finland</cal:orgAddress>
      <cal:group with="a21"/>
    </foaf:Organization>
    <foaf:Organization id="a22">
      <cal:orgDomain>http://web.hep.uiuc.edu/</cal:orgDomain>
      <foaf:name>University of Illinois</foaf:name>
      <cal:orgName source="INSPIRE">Illinois U., Urbana</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Illinois, Urbana, Illinois 61801, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a23">
      <cal:orgDomain>http://www.pha.jhu.edu/</cal:orgDomain>
      <foaf:name>The Johns Hopkins University</foaf:name>
      <cal:orgName source="INSPIRE">Johns Hopkins U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>The Johns Hopkins University, Baltimore, Maryland 21218, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a24">
      <cal:orgDomain>http://www-ekp.physik.uni-karlsruhe.de/</cal:orgDomain>
      <foaf:name>Institut für Experimentelle Kernphysik</foaf:name>
      <cal:orgName source="INSPIRE">Karlsruhe U., EKP</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Institut für Experimentelle Kernphysik, Karlsruhe Institute of Technology, D-76131 Karlsruhe, Germany</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a25">
      <foaf:name>Center for High Energy Physics, Korea</foaf:name>
      <cal:orgAddress>Center for High Energy Physics</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a25a">
      <cal:orgDomain>http://physics.knu.ac.kr/</cal:orgDomain>
      <foaf:name>Kyungpook National University</foaf:name>
      <cal:orgName source="INSPIRE">Kyungpook Natl.K U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Kyungpook National University, Daegu 702-701, Korea</cal:orgAddress>
      <cal:group with="a25"/>
    </foaf:Organization>
    <foaf:Organization id="a25b">
      <cal:orgDomain>http://www.snue.ac.kr/</cal:orgDomain>
      <foaf:name>Seoul National University</foaf:name>
      <cal:orgName source="INSPIRE">Seoul Natl. U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Seoul National University, Seoul 151-742, Korea</cal:orgAddress>
      <cal:group with="a25"/>
    </foaf:Organization>
    <foaf:Organization id="a25c">
      <cal:orgDomain>http://www.skku.ac.kr/</cal:orgDomain>
      <foaf:name>Sungkyunkwan University</foaf:name>
      <cal:orgName source="INSPIRE">Sungkyunkwan U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Sungkyunkwan University, Suwon 440-746, Korea</cal:orgAddress>
      <cal:group with="a25"/>
    </foaf:Organization>
    <foaf:Organization id="a25d">
      <cal:orgDomain>http://www.kist.re.kr/</cal:orgDomain>
      <foaf:name>Korea Institute of Science and Technology Information</foaf:name>
      <cal:orgName source="INSPIRE">KISTI, Daejeon</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Korea Institute of Science and Technology Information, Daejeon 305-806, Korea</cal:orgAddress>
      <cal:group with="a25"/>
    </foaf:Organization>
    <foaf:Organization id="a25e">
      <cal:orgDomain>http://web.chonnam.ac.kr/</cal:orgDomain>
      <foaf:name>Chonnam National University</foaf:name>
      <cal:orgName source="INSPIRE">Chonnam Natl. U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Chonnam National University, Gwangju 500-757, Korea</cal:orgAddress>
      <cal:group with="a25"/>
    </foaf:Organization>
    <foaf:Organization id="a25f">
      <cal:orgDomain>http://phys.chonbuk.ac.kr/</cal:orgDomain>
      <foaf:name>Chunbuk National University</foaf:name>
      <cal:orgName source="INSPIRE">Chunbuk Natl. U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Chonbuk National University, Jeonju 561-756, Korea</cal:orgAddress>
      <cal:group with="a25"/>
    </foaf:Organization>
    <foaf:Organization id="a25g">
      <cal:orgDomain>http://ieu.ewha.ac.kr</cal:orgDomain>
      <foaf:name>Ewha Women's University</foaf:name>
      <cal:orgName source="INSPIRE">Ewha Women's U., Seoul</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Ewha Womans University, Seoul, 120-750, Korea</cal:orgAddress>
      <cal:group with="a25"/>
    </foaf:Organization>
    <foaf:Organization id="a26">
      <cal:orgDomain>http://www.lbl.gov/</cal:orgDomain>
      <foaf:name>Ernest Orlando Lawrence Berkeley National Laboratory</foaf:name>
      <cal:orgName source="INSPIRE">LBL, Berkeley</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a27">
      <cal:orgDomain>http://hep.ph.liv.ac.uk/</cal:orgDomain>
      <foaf:name>University of Liverpool</foaf:name>
      <cal:orgName source="INSPIRE">Liverpool U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Liverpool, Liverpool L69 7ZE, United Kingdom</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a28">
      <cal:orgDomain>http://www.hep.ucl.ac.uk/</cal:orgDomain>
      <foaf:name>University College London</foaf:name>
      <cal:orgName source="INSPIRE">University Coll. London</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University College London, London WC1E 6BT, United Kingdom</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a29">
      <cal:orgDomain>http://www.ciemat.es/</cal:orgDomain>
      <foaf:name>Centro de Investigaciones Energeticas Medioambientales y Tecnologicas</foaf:name>
      <cal:orgName source="INSPIRE">Madrid, CIEMAT</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Centro de Investigaciones Energeticas Medioambientales y Tecnologicas, E-28040 Madrid, Spain</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a30">
      <cal:orgDomain>http://web.mit.edu/</cal:orgDomain>
      <foaf:name>Massachusetts Institute of Technology</foaf:name>
      <cal:orgName source="INSPIRE">MIT</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Massachusetts Institute of Technology, Cambridge, Massachusetts 02139, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a32">
      <cal:orgDomain>http://www.lsa.umich.edu/physics</cal:orgDomain>
      <foaf:name>University of Michigan</foaf:name>
      <cal:orgName source="INSPIRE">Michigan U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Michigan, Ann Arbor, Michigan 48109, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a33">
      <cal:orgDomain>http://www.pa.msu.edu/</cal:orgDomain>
      <foaf:name>Michigan State University</foaf:name>
      <cal:orgName source="INSPIRE">Michigan State U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Michigan State University, East Lansing, Michigan 48824, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a34">
      <cal:orgDomain>http://www.itep.ru/</cal:orgDomain>
      <foaf:name>Institution for Theoretical and Experimental Physics</foaf:name>
      <cal:orgName source="INSPIRE">Moscow, ITEP</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Institution for Theoretical and Experimental Physics, ITEP, Moscow 117259, Russia</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a35">
      <cal:orgDomain>http://www-hep.phys.unm.edu/</cal:orgDomain>
      <foaf:name>University of New Mexico</foaf:name>
      <cal:orgName source="INSPIRE">New Mexico U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of New Mexico, Albuquerque, New Mexico 87131, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a36">
      <cal:orgDomain>http://www.physics.ohio-state.edu/</cal:orgDomain>
      <foaf:name>The Ohio State University</foaf:name>
      <cal:orgName source="INSPIRE">Ohio State U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>The Ohio State University, Columbus, Ohio 43210, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a37">
      <cal:orgDomain>http://www.okayama-u.ac.jp/</cal:orgDomain>
      <foaf:name>Okayama University</foaf:name>
      <cal:orgName source="INSPIRE">Okayama U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Okayama University, Okayama 700-8530, Japan</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a38">
      <cal:orgDomain>http://www.hep.osaka-cu.ac.jp/</cal:orgDomain>
      <foaf:name>Osaka City University</foaf:name>
      <cal:orgName source="INSPIRE">Osaka City U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Osaka City University, Osaka 558-8585, Japan</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a39">
      <cal:orgDomain>http://www.physics.ox.ac.uk/pp/</cal:orgDomain>
      <foaf:name>University of Oxford</foaf:name>
      <cal:orgName source="INSPIRE">Oxford U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Oxford, Oxford OX1 3RH, United Kingdom</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a40">
      <cal:orgDomain>http://www.pd.infn.it/</cal:orgDomain>
      <foaf:name>Istituto Nazionale di Fisica Nucleare, Sezione di Padova</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Padua</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Istituto Nazionale di Fisica Nucleare, Sezione di Padova</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a40a">
      <cal:orgDomain>http://www.fisica.unipd.it/</cal:orgDomain>
      <foaf:name>University of Padova</foaf:name>
      <cal:orgName source="INSPIRE">Padua U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Padova, I-35131 Padova, Italy</cal:orgAddress>
      <cal:group with="a40"/>
    </foaf:Organization>
    <foaf:Organization id="a41">
      <cal:orgDomain>http://dept.physics.upenn.edu/</cal:orgDomain>
      <foaf:name>University of Pennsylvania</foaf:name>
      <cal:orgName source="INSPIRE">Pennsylvania U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Pennsylvania, Philadelphia, Pennsylvania 19104, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a42">
      <cal:orgDomain>http://www.pi.infn.it/</cal:orgDomain>
      <foaf:name>Istituto Nazionale di Fisica Nucleare Pisa</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Pisa</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Istituto Nazionale di Fisica Nucleare Pisa</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a42a">
      <cal:orgDomain>http://www.df.unipi.it/</cal:orgDomain>
      <foaf:name>University of Pisa</foaf:name>
      <cal:orgName source="INSPIRE">Pisa U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Pisa</cal:orgAddress>
      <cal:group with="a42"/>
    </foaf:Organization>
    <foaf:Organization id="a42b">
      <cal:orgDomain>http://www.unisi.it/</cal:orgDomain>
      <foaf:name>University of Siena</foaf:name>
      <cal:orgName source="INSPIRE">Siena U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Siena</cal:orgAddress>
      <cal:group with="a42"/>
    </foaf:Organization>
    <foaf:Organization id="a42c">
      <cal:orgDomain>http://www.sns.it/</cal:orgDomain>
      <foaf:name>Scuola Normale Superiore</foaf:name>
      <cal:orgName source="INSPIRE">Pisa, Scuola Normale Superiore</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Scuola Normale Superiore, I-56127 Pisa, Italy</cal:orgAddress>
      <cal:group with="a42"/>
    </foaf:Organization>
    <foaf:Organization id="a42d">
      <cal:orgDomain>http://www.pv.infn.it</cal:orgDomain>
      <foaf:name>INFN Pavia</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Pavia</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>INFN Pavia, I-27100 Pavia, Italy</cal:orgAddress>
      <cal:group with="a42"/>
    </foaf:Organization>
    <foaf:Organization id="a42e">
      <cal:orgDomain>http://www.unipv.it/</cal:orgDomain>
      <foaf:name>University of Pavia</foaf:name>
      <cal:orgName source="INSPIRE">Pavia U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Pavia, I-27100 Pavia, Italy</cal:orgAddress>
      <cal:group with="a42"/>
    </foaf:Organization>
    <foaf:Organization id="a43">
      <cal:orgDomain>http://www.phyast.pitt.edu/</cal:orgDomain>
      <foaf:name>University of Pittsburgh</foaf:name>
      <cal:orgName source="INSPIRE">Pittsburgh U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Pittsburgh, Pittsburgh, Pennsylvania 15260, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a44">
      <cal:orgDomain>http://www.physics.purdue.edu/</cal:orgDomain>
      <foaf:name>Purdue University</foaf:name>
      <cal:orgName source="INSPIRE">Purdue U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Purdue University, West Lafayette, Indiana 47907, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a45">
      <cal:orgDomain>http://www.pas.rochester.edu/</cal:orgDomain>
      <foaf:name>University of Rochester</foaf:name>
      <cal:orgName source="INSPIRE">Rochester U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Rochester, Rochester, New York 14627, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a46">
      <cal:orgDomain>http://www.rockefeller.edu/</cal:orgDomain>
      <foaf:name>The Rockefeller University</foaf:name>
      <cal:orgName source="INSPIRE">Rockefeller U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>The Rockefeller University, New York, New York 10065, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a47a">
      <cal:orgDomain>http://www.phys.uniroma1.it/</cal:orgDomain>
      <foaf:name>Sapienza Università di Roma</foaf:name>
      <cal:orgName source="INSPIRE">Rome U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Sapienza Università di Roma, I-00185 Roma, Italy</cal:orgAddress>
      <cal:group with="a47"/>
    </foaf:Organization>
    <foaf:Organization id="a47">
      <cal:orgDomain>http://www.roma1.infn.it</cal:orgDomain>
      <foaf:name>Istituto Nazionale di Fisica Nucleare, Sezione di Roma</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Rome</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a48">
      <cal:orgDomain>http://www.physics.tamu.edu/</cal:orgDomain>
      <foaf:name>Texas A&amp;M University</foaf:name>
      <cal:orgName source="INSPIRE">Texas A-M</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Mitchell Institute for Fundamental Physics and Astronomy, Texas A&amp;M University, College Station, Texas 77843, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a49">
      <cal:orgDomain>http://www.ts.infn.it/</cal:orgDomain>
      <foaf:name>Istituto Nazionale di Fisica Nucleare Trieste</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Trieste</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Istituto Nazionale di Fisica Nucleare Trieste</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a49a">
      <cal:orgDomain>http://www.ud.infn.it//</cal:orgDomain>
      <foaf:name>Gruppo Collegato di Udine</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Udine</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Gruppo Collegato di Udine</cal:orgAddress>
      <cal:group with="a49"/>
    </foaf:Organization>
    <foaf:Organization id="a49b">
      <cal:orgDomain>http://www.fisica.uniud.it/</cal:orgDomain>
      <foaf:name>University of Udine</foaf:name>
      <cal:orgName source="INSPIRE">Udine U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Udine, I-33100 Udine, Italy</cal:orgAddress>
      <cal:group with="a49"/>
    </foaf:Organization>
    <foaf:Organization id="a49c">
      <cal:orgDomain>http://physics.univ.trieste.it/</cal:orgDomain>
      <foaf:name>University of Trieste</foaf:name>
      <cal:orgName source="INSPIRE">Trieste U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Trieste, I-34127 Trieste, Italy</cal:orgAddress>
      <cal:group with="a49"/>
    </foaf:Organization>
    <foaf:Organization id="a50">
      <cal:orgDomain>http://www.px.tsukuba.ac.jp/</cal:orgDomain>
      <foaf:name>University of Tsukuba</foaf:name>
      <cal:orgName source="INSPIRE">Tsukuba U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Tsukuba, Tsukuba, Ibaraki 305, Japan</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a51">
      <cal:orgDomain>http://ase.tufts.edu/</cal:orgDomain>
      <foaf:name>Tufts University</foaf:name>
      <cal:orgName source="INSPIRE">Tufts U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Tufts University, Medford, Massachusetts 02155, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a53">
      <cal:orgDomain>http://www.phys.waseda.ac.jp/</cal:orgDomain>
      <foaf:name>Waseda University</foaf:name>
      <cal:orgName source="INSPIRE">Waseda U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Waseda University, Tokyo 169, Japan</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a54">
      <cal:orgDomain>http://www.physics.wayne.edu/</cal:orgDomain>
      <foaf:name>Wayne State University</foaf:name>
      <cal:orgName source="INSPIRE">Wayne State U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Wayne State University, Detroit, Michigan 48201, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a55">
      <cal:orgDomain>http://www.physics.wisc.edu</cal:orgDomain>
      <foaf:name>University of Wisconsin</foaf:name>
      <cal:orgName source="INSPIRE">Wisconsin U., Madison</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>University of Wisconsin-Madison, Madison, Wisconsin 53706, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="a56">
      <cal:orgDomain>http://www.physics.yale.edu</cal:orgDomain>
      <foaf:name>Yale University</foaf:name>
      <cal:orgName source="INSPIRE">Yale U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">member</cal:orgStatus>
      <cal:orgAddress>Yale University, New Haven, Connecticut 06520, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v1">
      <cal:orgDomain>http://www.physics.ubc.ca/</cal:orgDomain>
      <foaf:name>University of British Columbia</foaf:name>
      <cal:orgName source="INSPIRE">U. British Columbia, Vancouver, Dept. Phys. Astron</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of British Columbia, Vancouver, BC V6T 1Z1, Canada</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v2">
      <cal:orgDomain>http://www.ca.infn.it/</cal:orgDomain>
      <foaf:name>Istituto Nazionale di Fisica Nucleare</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Cagliari</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Istituto Nazionale di Fisica Nucleare, Sezione di Cagliari, 09042 Monserrato (Cagliari), Italy</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v3">
      <cal:orgDomain>http://www.physics.uci.edu</cal:orgDomain>
      <foaf:name>University of California, Irvine</foaf:name>
      <cal:orgName source="INSPIRE">UC, Irvine</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of California Irvine, Irvine, CA 92697, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v4">
      <cal:orgDomain>http://www-hep.fzu.cz/</cal:orgDomain>
      <foaf:name>Institute of Physics</foaf:name>
      <cal:orgName source="INSPIRE">Prague, Inst. Phys.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Institute of Physics, Academy of Sciences of the Czech Republic, 182~21, Czech Republic</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v5">
      <cal:orgDomain>http://www.cern.ch</cal:orgDomain>
      <foaf:name>CERN</foaf:name>
      <cal:orgName source="INSPIRE">CERN</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>CERN, CH-1211 Geneva, Switzerland</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v6">
      <cal:orgDomain>http://www.cornell.edu</cal:orgDomain>
      <foaf:name>Cornell University</foaf:name>
      <cal:orgName source="INSPIRE">Cornell U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Cornell University, Ithaca, NY 14853, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v7">
      <cal:orgDomain>http://www.cyhep.com</cal:orgDomain>
      <foaf:name>University of Cyprus</foaf:name>
      <cal:orgName source="INSPIRE">Cyprus U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of Cyprus, Nicosia CY-1678, Cyprus</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v8">
      <cal:orgDomain>http://www.energy.gov</cal:orgDomain>
      <foaf:name>DOE, Office of Science</foaf:name>
      <cal:orgName source="INSPIRE">Dept. of Energy, Wash., D.C.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Office of Science, U.S. Department of Energy, Washington, DC 20585, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v9">
      <cal:orgDomain>http://www.ucd.ie/</cal:orgDomain>
      <foaf:name>University College Dublin</foaf:name>
      <cal:orgName source="INSPIRE">University Coll., Dublin</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University College Dublin, Dublin 4, Ireland</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v10">
      <cal:orgDomain>http://www.phys.ethz.ch/</cal:orgDomain>
      <foaf:name>ETH</foaf:name>
      <cal:orgName source="INSPIRE">Zürich, ETH</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>ETH, 8092 Zürich, Switzerland</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v11">
      <cal:orgDomain>http://www.fukui-u.ac.jp/</cal:orgDomain>
      <foaf:name>University of Fukui</foaf:name>
      <cal:orgName source="INSPIRE">Fukui U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of Fukui, Fukui City, Fukui Prefecture, Japan 910-0017</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v12">
      <cal:orgDomain>http://www.uia.mx/</cal:orgDomain>
      <foaf:name>Universidad Iberoamericana</foaf:name>
      <cal:orgName source="INSPIRE">Iberoamericana U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Universidad Iberoamericana, Lomas de Santa Fe, México, C.P. 01219, Distrito Federal</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v13">
      <cal:orgDomain>http://www.physics.uiowa.edu/</cal:orgDomain>
      <foaf:name>University of Iowa</foaf:name>
      <cal:orgName source="INSPIRE">Iowa U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of Iowa, Iowa City, IA 52242, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v14">
      <cal:orgDomain>http://www.kindai.ac.jp/</cal:orgDomain>
      <foaf:name>Kinki University</foaf:name>
      <cal:orgName source="INSPIRE">Kinki U., Osaka</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Kinki University, Higashi-Osaka City, Japan 577-8502</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v15">
      <cal:orgDomain>http://www.phys.ksu.edu/</cal:orgDomain>
      <foaf:name>Kansas State University</foaf:name>
      <cal:orgName source="INSPIRE">Kansas State U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Kansas State University, Manhattan, KS 66506, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v16">
      <cal:orgDomain>http://www.bnl.gov/</cal:orgDomain>
      <foaf:name>Brookhaven National Laboratory</foaf:name>
      <cal:orgName source="INSPIRE">Brookhaven</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Brookhaven National Laboratory, Upton, NY 11973, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="vLecce">
      <cal:orgDomain>http://www.le.infn.it</cal:orgDomain>
      <foaf:name>Istituto Nazionale di Fisica Nucleare Lecce</foaf:name>
      <cal:orgName source="INSPIRE">INFN, Lecce</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Istituto Nazionale di Fisica Nucleare, Sezione di Lecce, Via Arnesano, I-73100 Lecce, Italy</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v18">
      <cal:orgDomain>http://www.ph.qmul.ac.uk/</cal:orgDomain>
      <foaf:name>Queen Mary</foaf:name>
      <cal:orgName source="INSPIRE">Queen Mary, U. of London</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Queen Mary, University of London, London, E1 4NS, United Kingdom</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v19">
      <cal:orgDomain>http://www.ph.unimelb.edu.au/</cal:orgDomain>
      <foaf:name>University of Melbourne</foaf:name>
      <cal:orgName source="INSPIRE">Melbourne U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of Melbourne, Victoria 3010, Australia</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v20">
      <cal:orgDomain>http://www.muonsinc.com</cal:orgDomain>
      <foaf:name>Muons</foaf:name>
      <cal:orgName source="INSPIRE">MUONS Inc., Batavia</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Muons, Inc., Batavia, IL 60510, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v21">
      <cal:orgDomain>http://www.nias.ac.jp/</cal:orgDomain>
      <foaf:name>Nagasaki Institute of Applied Science</foaf:name>
      <cal:orgName source="INSPIRE">Nagasaki Inst. Appl. Sci.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Nagasaki Institute of Applied Science, Nagasaki 851-0193, Japan</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v22">
      <cal:orgDomain>http://www.mephi.ru</cal:orgDomain>
      <foaf:name>National Research Nuclear University</foaf:name>
      <cal:orgName source="INSPIRE">Moscow Phys. Eng. Inst.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>National Research Nuclear University, Moscow 115409, Russia</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v23">
      <cal:orgDomain>http://www.physics.northwestern.edu/</cal:orgDomain>
      <foaf:name>Northwestern University</foaf:name>
      <cal:orgName source="INSPIRE">Northwestern U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Northwestern University, Evanston, IL 60208, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v24">
      <cal:orgDomain>http://physics.nd.edu/</cal:orgDomain>
      <foaf:name>University of Notre Dame</foaf:name>
      <cal:orgName source="INSPIRE">Notre Dame U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of Notre Dame, Notre Dame, IN 46556, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v25">
      <cal:orgDomain>http://www.uniovi.es</cal:orgDomain>
      <foaf:name>Universidad de Oviedo</foaf:name>
      <cal:orgName source="INSPIRE">Oviedo U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Universidad de Oviedo, E-33007 Oviedo, Spain</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v26">
      <cal:orgDomain>http://lpnhe.in2p3.fr/</cal:orgDomain>
      <foaf:name>CNRS-IN2P3</foaf:name>
      <cal:orgName source="INSPIRE">Paris U., VI-VII</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>CNRS-IN2P3, Paris, F-75205 France</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v27">
      <cal:orgDomain>http://www.utfsm.cl/</cal:orgDomain>
      <foaf:name>Universidad Tecnica Federico Santa Maria</foaf:name>
      <cal:orgName source="INSPIRE">Santa Maria U., Valparaiso</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Universidad Tecnica Federico Santa Maria, 110v Valparaiso, Chile</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="sejong">
      <cal:orgDomain>http://www.sejong.ac.kr/</cal:orgDomain>
      <foaf:name>Sejong University</foaf:name>
      <cal:orgName source="INSPIRE">Sejong U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Sejong University, Seoul 143-747, Korea</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v28">
      <cal:orgDomain>http://www.ju.edu.jo</cal:orgDomain>
      <foaf:name>The University of Jordan</foaf:name>
      <cal:orgName source="INSPIRE">Jordan U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>The University of Jordan, Amman 11942, Jordan</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v29">
      <cal:orgDomain>http://www.fyma.ucl.ac.be/</cal:orgDomain>
      <foaf:name>Universite catholique de Louvain</foaf:name>
      <cal:orgName source="INSPIRE">Louvain U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Universite catholique de Louvain, 1348 Louvain-La-Neuve, Belgium</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v30">
      <cal:orgDomain>http://www.physik.unizh.ch/</cal:orgDomain>
      <foaf:name>University of Zürich</foaf:name>
      <cal:orgName source="INSPIRE">Zürich U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>University of Zürich, 8006 Zürich, Switzerland</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v31">
      <cal:orgDomain>http://massgeneral.org/</cal:orgDomain>
      <foaf:name>Massachusetts General Hospital</foaf:name>
      <cal:orgName source="INSPIRE">Massachusetts General Hospital</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Massachusetts General Hospital, Boston, MA 02114 USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v32">
      <cal:orgDomain>http://hms.harvard.edu/</cal:orgDomain>
      <foaf:name>Harvard Medical School</foaf:name>
      <cal:orgName source="INSPIRE">Harvard Medical School</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Harvard Medical School, Boston, MA 02114 USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v33">
      <cal:orgDomain>http://www.hamptonu.edu/</cal:orgDomain>
      <foaf:name>Hampton University</foaf:name>
      <cal:orgName source="INSPIRE">Hampton U.</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Hampton University, Hampton, VA 23668, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v34">
      <cal:orgDomain>http://www.lanl.gov/</cal:orgDomain>
      <foaf:name>Los Alamos National Laboratory</foaf:name>
      <cal:orgName source="INSPIRE">Los Alamos</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Los Alamos National Laboratory, Los Alamos, NM 87544, USA</cal:orgAddress>
    </foaf:Organization>
    <foaf:Organization id="v35">
      <cal:orgDomain>http://www.unina.it/</cal:orgDomain>
      <foaf:name>Università di Napoli Federico II</foaf:name>
      <cal:orgName source="INSPIRE">U. Naples</cal:orgName>
      <cal:orgStatus collaborationid="c1">nonmember</cal:orgStatus>
      <cal:orgAddress>Università degli Studi di Napoli Federico II, I-80138 Napoli, Italy</cal:orgAddress>
    </foaf:Organization>
  </cal:organizations>
  <cal:authors>
    <foaf:Person>
      <foaf:name>Timo Antero Aaltonen</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Timo Antero</foaf:givenName>
      <foaf:familyName>Aaltonen</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Aaltonen</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Aaltonen</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a21" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00010138</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Silvia Amerio</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Silvia</foaf:givenName>
      <foaf:familyName>Amerio</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Amerio</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Amerio</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a40" connection="member"/>
        <cal:authorAffiliation organizationid="a40a" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041447</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Dante E. Amidei</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Dante E.</foaf:givenName>
      <foaf:familyName>Amidei</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Amidei</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Amidei</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a32" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00061910</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Anton Iankov Anastassov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Anton Iankov</foaf:givenName>
      <foaf:familyName>Anastassov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Anastassov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Anastassov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
        <cal:authorAffiliation organizationid="v23" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00062009</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alberto Annovi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alberto</foaf:givenName>
      <foaf:familyName>Annovi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Annovi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Annovi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041435</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jaroslav Antos</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jaroslav</foaf:givenName>
      <foaf:familyName>Antos</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Antos</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Antos</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a12" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00062457</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giorgio Apollinari</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giorgio</foaf:givenName>
      <foaf:familyName>Apollinari</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Apollinari</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Apollinari</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00062568</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jeffrey A. Appel</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jeffrey A.</foaf:givenName>
      <foaf:familyName>Appel</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.A. Appel</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Appel</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00062597</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Tetsuo Arisawa</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Tetsuo</foaf:givenName>
      <foaf:familyName>Arisawa</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Arisawa</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Arisawa</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00062831</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Akram Muzafarovich Artikov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Akram Muzafarovich</foaf:givenName>
      <foaf:familyName>Artikov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Artikov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Artikov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a13" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00005411</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jonathan A. Asaadi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jonathan A.</foaf:givenName>
      <foaf:familyName>Asaadi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Asaadi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Asaadi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00019109</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>William Joseph Ashmanskas</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>William Joseph</foaf:givenName>
      <foaf:familyName>Ashmanskas</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>W. Ashmanskas</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ashmanskas</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00063117</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Benjamin Auerbach</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Benjamin</foaf:givenName>
      <foaf:familyName>Auerbach</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Auerbach</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Auerbach</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a2" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243621</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Adam J. Aurisano</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Adam J.</foaf:givenName>
      <foaf:familyName>Aurisano</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Aurisano</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Aurisano</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00052759</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Farrukh A. Azfar</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Farrukh A.</foaf:givenName>
      <foaf:familyName>Azfar</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Azfar</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Azfar</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a39" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00063462</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>William Farris Badgett, Jr.</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>William Farris</foaf:givenName>
      <foaf:familyName>Badgett</foaf:familyName>
      <cal:authorSuffix>Jr.</cal:authorSuffix>
      <cal:authorStatus/>
      <cal:authorNamePaper>W. Badgett</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Badgett</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00139192</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Taegil Bae</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Taegil</foaf:givenName>
      <foaf:familyName>Bae</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Bae</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bae</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264881</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Angela Barbaro-Galtieri</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Angela</foaf:givenName>
      <foaf:familyName>Barbaro-Galtieri</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Barbaro-Galtieri</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Barbaro-Galtieri</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a26" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00064338</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Virgil E. Barnes</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Virgil E.</foaf:givenName>
      <foaf:familyName>Barnes</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V.E. Barnes</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Barnes</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a44" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00064657</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Bruce Arnold Barnett</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Bruce Arnold</foaf:givenName>
      <foaf:familyName>Barnett</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B.A. Barnett</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Barnett</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a23" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00064664</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Patrizia Barria</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Patrizia</foaf:givenName>
      <foaf:familyName>Barria</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Barria</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Barria</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42b" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00014503</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Pavol Bartos</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Pavol</foaf:givenName>
      <foaf:familyName>Bartos</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Bartos</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bartos</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a12" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00304670</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Matteo Bauce</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Matteo</foaf:givenName>
      <foaf:familyName>Bauce</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Bauce</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bauce</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a40a" connection="member"/>
        <cal:authorAffiliation organizationid="a40" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243631</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Franco Bedeschi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Franco</foaf:givenName>
      <foaf:familyName>Bedeschi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Bedeschi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bedeschi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00065532</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Satyajit Behari</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Satyajit</foaf:givenName>
      <foaf:familyName>Behari</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Behari</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Behari</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041420</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giorgio Bellettini</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giorgio</foaf:givenName>
      <foaf:familyName>Bellettini</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Bellettini</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bellettini</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00065821</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>James Nugent Bellinger</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>James Nugent</foaf:givenName>
      <foaf:familyName>Bellinger</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Bellinger</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bellinger</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a55" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00065849</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Douglas P. Benjamin</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Douglas P.</foaf:givenName>
      <foaf:familyName>Benjamin</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Benjamin</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Benjamin</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00066086</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Andrew F. Beretvas</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Andrew F.</foaf:givenName>
      <foaf:familyName>Beretvas</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Beretvas</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Beretvas</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00066235</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Anwar Ahmad Bhatti</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Anwar Ahmad</foaf:givenName>
      <foaf:familyName>Bhatti</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Bhatti</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bhatti</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a46" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00066841</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Karen Renee Bland</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Karen Renee</foaf:givenName>
      <foaf:familyName>Bland</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K.R. Bland</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bland</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a5" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243641</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Barry J. Blumenfeld</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Barry J.</foaf:givenName>
      <foaf:familyName>Blumenfeld</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Blumenfeld</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Blumenfeld</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a23" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00067678</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Andrea Bocci</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Andrea</foaf:givenName>
      <foaf:familyName>Bocci</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Bocci</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bocci</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00048999</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Arie Bodek</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Arie</foaf:givenName>
      <foaf:familyName>Bodek</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Bodek</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bodek</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a45" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00067733</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Daniela Bortoletto</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Daniela</foaf:givenName>
      <foaf:familyName>Bortoletto</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Bortoletto</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bortoletto</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a44" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00068366</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Joseph Francis Boudreau</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Joseph Francis</foaf:givenName>
      <foaf:familyName>Boudreau</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Boudreau</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Boudreau</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a43" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00068562</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Antonio Boveia</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Antonio</foaf:givenName>
      <foaf:familyName>Boveia</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Boveia</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Boveia</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a11" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041392</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Luca Brigliadori</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Luca</foaf:givenName>
      <foaf:familyName>Brigliadori</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Brigliadori</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Brigliadori</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6a" connection="member"/>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00069240</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Carl Michael Bromberg</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Carl Michael</foaf:givenName>
      <foaf:familyName>Bromberg</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Bromberg</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bromberg</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a33" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00069431</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Erik Brucken</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Erik</foaf:givenName>
      <foaf:familyName>Brucken</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. Brucken</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Brucken</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a21" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00019412</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ioulian A. Budagov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ioulian A.</foaf:givenName>
      <foaf:familyName>Budagov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Budagov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Budagov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a13" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00211819</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Howard Scott Budd</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Howard Scott</foaf:givenName>
      <foaf:familyName>Budd</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H.S. Budd</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Budd</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a45" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00069880</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kevin Alan Burkett</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kevin Alan</foaf:givenName>
      <foaf:familyName>Burkett</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Burkett</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Burkett</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00070158</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giovanni Busetto</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giovanni</foaf:givenName>
      <foaf:familyName>Busetto</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Busetto</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Busetto</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a40a" connection="member"/>
        <cal:authorAffiliation organizationid="a40" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00070232</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Peter John Bussey</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Peter John</foaf:givenName>
      <foaf:familyName>Bussey</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Bussey</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Bussey</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a19" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00070265</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Pierfrancesco Butti</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Pierfrancesco</foaf:givenName>
      <foaf:familyName>Butti</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Butti</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Butti</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00358725</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Adrian Buzatu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Adrian</foaf:givenName>
      <foaf:familyName>Buzatu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Buzatu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Buzatu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a19" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00025104</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Aristotle Calamba</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Aristotle</foaf:givenName>
      <foaf:familyName>Calamba</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Calamba</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Calamba</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a10" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00218130</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stefano Camarda</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stefano</foaf:givenName>
      <foaf:familyName>Camarda</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Camarda</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Camarda</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a4" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00012655</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mario Campanelli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mario</foaf:givenName>
      <foaf:familyName>Campanelli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Campanelli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Campanelli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a28" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00070797</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Florencia Canelli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Florencia</foaf:givenName>
      <foaf:familyName>Canelli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Canelli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Canelli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v30" connection="member"/>
        <cal:authorAffiliation organizationid="a11" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00070860</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Benjamin Carls</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Benjamin</foaf:givenName>
      <foaf:familyName>Carls</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Carls</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Carls</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00010558</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Duncan L. Carlsmith</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Duncan L.</foaf:givenName>
      <foaf:familyName>Carlsmith</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Carlsmith</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Carlsmith</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a55" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00071156</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Roberto Carosi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Roberto</foaf:givenName>
      <foaf:familyName>Carosi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Carosi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Carosi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00071241</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Salvador Carrillo Moreno</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Salvador</foaf:givenName>
      <foaf:familyName>Carrillo Moreno</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Carrillo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Carrillo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v12" connection="member"/>
        <cal:authorAffiliation organizationid="a16" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00310764</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Bruno Casal Larana</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Bruno</foaf:givenName>
      <foaf:familyName>Casal Larana</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Casal</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Casal</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v10" connection="member"/>
        <cal:authorAffiliation organizationid="a9" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00047672</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Massimo Casarsa</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Massimo</foaf:givenName>
      <foaf:familyName>Casarsa</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Casarsa</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Casarsa</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00003916</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Andrea Castro</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Andrea</foaf:givenName>
      <foaf:familyName>Castro</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Castro</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Castro</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6a" connection="member"/>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00306868</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Pierluigi Catastini</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Pierluigi</foaf:givenName>
      <foaf:familyName>Catastini</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Catastini</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Catastini</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a20" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041380</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Diego Cauz</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Diego</foaf:givenName>
      <foaf:familyName>Cauz</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Cauz</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cauz</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
        <cal:authorAffiliation organizationid="a49a" connection="member"/>
        <cal:authorAffiliation organizationid="a49b" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00071702</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Viviana Cavaliere</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Viviana</foaf:givenName>
      <foaf:familyName>Cavaliere</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Cavaliere</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cavaliere</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00010976</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alessandro Cerri</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alessandro</foaf:givenName>
      <foaf:familyName>Cerri</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Cerri</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cerri</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v5" connection="member"/>
        <cal:authorAffiliation organizationid="a26" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050967</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Lucio Cerrito</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Lucio</foaf:givenName>
      <foaf:familyName>Cerrito</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Cerrito</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cerrito</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v18" connection="member"/>
        <cal:authorAffiliation organizationid="a28" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050901</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yen-Chu Chen</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yen-Chu</foaf:givenName>
      <foaf:familyName>Chen</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y.C. Chen</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Chen</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a1" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00004797</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Maxwell Benjamin Chertok</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Maxwell Benjamin</foaf:givenName>
      <foaf:familyName>Chertok</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Chertok</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Chertok</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00072789</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giorgio Chiarelli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giorgio</foaf:givenName>
      <foaf:familyName>Chiarelli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Chiarelli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Chiarelli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00072892</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Gouram Chlachidze</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Gouram</foaf:givenName>
      <foaf:familyName>Chlachidze</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Chlachidze</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Chlachidze</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00073077</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kihyeon Cho</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kihyeon</foaf:givenName>
      <foaf:familyName>Cho</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Cho</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cho</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00073118</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Davit Chokheli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Davit</foaf:givenName>
      <foaf:familyName>Chokheli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Chokheli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Chokheli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a13" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041379</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Allan Geoffrey Clark</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Allan Geoffrey</foaf:givenName>
      <foaf:familyName>Clark</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Clark</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Clark</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a18" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00073664</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Christopher Joseph Clarke</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Christopher Joseph</foaf:givenName>
      <foaf:familyName>Clarke</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Clarke</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Clarke</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a54" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264497</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mary Elizabeth Convery</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mary Elizabeth</foaf:givenName>
      <foaf:familyName>Convery</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M.E. Convery</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Convery</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00074310</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>John Stephen Conway</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>John Stephen</foaf:givenName>
      <foaf:familyName>Conway</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Conway</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Conway</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00074326</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Matteo Corbo</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Matteo</foaf:givenName>
      <foaf:familyName>Corbo</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Corbo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Matteo</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Corbo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v26" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00307043</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Marco Cordelli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Marco</foaf:givenName>
      <foaf:familyName>Cordelli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Cordelli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cordelli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300023</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Charles Alexander Cox</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Charles Alexander</foaf:givenName>
      <foaf:familyName>Cox</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C.A. Cox</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cox</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00011805</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>David Jeremy Cox</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>David Jeremy</foaf:givenName>
      <foaf:familyName>Cox</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D.J. Cox</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cox</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00010140</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Matteo Cremonesi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Matteo</foaf:givenName>
      <foaf:familyName>Cremonesi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Cremonesi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cremonesi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265460</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Daniel Cruz Alonso</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Daniel</foaf:givenName>
      <foaf:familyName>Cruz Alonso</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Cruz</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cruz</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265472</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Javier Cuevas Maestro</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Javier</foaf:givenName>
      <foaf:familyName>Cuevas Maestro</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Cuevas</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Cuevas</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v25" connection="member"/>
        <cal:authorAffiliation organizationid="a9" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00006553</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Raymond Lloyd Culbertson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Raymond Lloyd</foaf:givenName>
      <foaf:familyName>Culbertson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Culbertson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Culbertson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00075235</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Nicola D'Ascenzo</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Nicola</foaf:givenName>
      <foaf:familyName>D'Ascenzo</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>N. d'Ascenzo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>N.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>d'Ascenzo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v22" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00327173</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mousumi Datta</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mousumi</foaf:givenName>
      <foaf:familyName>Datta</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Datta</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Datta</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v33" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041603</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Pawel de Barbaro</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Pawel</foaf:givenName>
      <foaf:familyName>de Barbaro</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. de Barbaro</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>de Barbaro</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a45" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00064353</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Luc M. Demortier</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Luc M.</foaf:givenName>
      <foaf:familyName>Demortier</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Demortier</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Demortier</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a46" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00076631</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Maria Maddalena Deninno</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Maria Maddalena</foaf:givenName>
      <foaf:familyName>Deninno</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Deninno</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Deninno</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00076689</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Maria D'Errico</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Maria</foaf:givenName>
      <foaf:familyName>D'Errico</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. D'Errico</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>D'Errico</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a40a" connection="member"/>
        <cal:authorAffiliation organizationid="a40" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00010988</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Francesco Devoto</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Francesco</foaf:givenName>
      <foaf:familyName>Devoto</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Devoto</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Devoto</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a21" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243673</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Angelo Di Canto</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Angelo</foaf:givenName>
      <foaf:familyName>Di Canto</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Di Canto</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Di Canto</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00010940</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Benedetto Di Ruzza</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Benedetto</foaf:givenName>
      <foaf:familyName>Di Ruzza</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Di Ruzza</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Di Ruzza</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v16" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00030649</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jay Richard Dittmann</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jay Richard</foaf:givenName>
      <foaf:familyName>Dittmann</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.R. Dittmann</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Dittmann</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a5" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00077316</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Simone Donati</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Simone</foaf:givenName>
      <foaf:familyName>Donati</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Donati</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Donati</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041275</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Monica D'Onofrio</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Monica</foaf:givenName>
      <foaf:familyName>D'Onofrio</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. D'Onofrio</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>D'Onofrio</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a27" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041292</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mirco Dorigo</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mirco</foaf:givenName>
      <foaf:familyName>Dorigo</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Dorigo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Dorigo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49c" connection="member"/>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00000328</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Anna Driutti</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Anna</foaf:givenName>
      <foaf:familyName>Driutti</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Driutti</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Driutti</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
        <cal:authorAffiliation organizationid="a49a" connection="member"/>
        <cal:authorAffiliation organizationid="a49b" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00013574</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Koji Ebina</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Koji</foaf:givenName>
      <foaf:familyName>Ebina</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Ebina</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ebina</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00307056</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ryan Christopher Edgar</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ryan Christopher</foaf:givenName>
      <foaf:familyName>Edgar</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Edgar</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Edgar</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a32" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265484</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Robin D. Erbacher</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Robin D.</foaf:givenName>
      <foaf:familyName>Erbacher</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Erbacher</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Erbacher</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00079728</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Steven Michael Errede</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Steven Michael</foaf:givenName>
      <foaf:familyName>Errede</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Errede</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Errede</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00079889</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Benjamin Esham</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Benjamin</foaf:givenName>
      <foaf:familyName>Esham</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Esham</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Esham</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265496</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Sinead Marie Farrington</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Sinead Marie</foaf:givenName>
      <foaf:familyName>Farrington</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Farrington</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Farrington</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a39" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00060080</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Juan Pablo Fernández Ramos</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Juan Pablo</foaf:givenName>
      <foaf:familyName>Fernández Ramos</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.P. Fernández Ramos</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Fernández Ramos</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a29" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00051894</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Richard D. Field</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Richard D.</foaf:givenName>
      <foaf:familyName>Field</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Field</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Field</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a16" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300041</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Gene U. Flanagan</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Gene U.</foaf:givenName>
      <foaf:familyName>Flanagan</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Flanagan</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Flanagan</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v20" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00081571</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Robert David Forrest</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Robert David</foaf:givenName>
      <foaf:familyName>Forrest</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Forrest</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Forrest</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00009203</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Melissa E.B. Franklin</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Melissa E.B.</foaf:givenName>
      <foaf:familyName>Franklin</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Franklin</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Franklin</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a20" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00082230</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>John Christian Freeman</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>John Christian</foaf:givenName>
      <foaf:familyName>Freeman</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.C. Freeman</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Freeman</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041208</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Henry J. Frisch</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Henry J.</foaf:givenName>
      <foaf:familyName>Frisch</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H. Frisch</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Frisch</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a11" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00082626</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yujiro Funakoshi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yujiro</foaf:givenName>
      <foaf:familyName>Funakoshi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Funakoshi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Funakoshi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00263530</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Camilla Galloni</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Camilla</foaf:givenName>
      <foaf:familyName>Galloni</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Galloni</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Galloni</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00376900</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Arthur F. Garfinkel</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Arthur F.</foaf:givenName>
      <foaf:familyName>Garfinkel</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A.F. Garfinkel</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Garfinkel</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a44" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00083729</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Paola Garosi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Paola</foaf:givenName>
      <foaf:familyName>Garosi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Garosi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Garosi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42b" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00013732</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Heather Kay Gerberich</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Heather Kay</foaf:givenName>
      <foaf:familyName>Gerberich</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H. Gerberich</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gerberich</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00053940</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Elena A. Gerchtein</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Elena A.</foaf:givenName>
      <foaf:familyName>Gerchtein</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. Gerchtein</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gerchtein</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243680</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stefano Giagu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stefano</foaf:givenName>
      <foaf:familyName>Giagu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Giagu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Giagu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a47" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00084627</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Viktoria Athina Giakoumopoulou</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Viktoria Athina</foaf:givenName>
      <foaf:familyName>Giakoumopoulou</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Giakoumopoulou</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Giakoumopoulou</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a3" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00007684</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Karen Ruth Gibson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Karen Ruth</foaf:givenName>
      <foaf:familyName>Gibson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Gibson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gibson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a43" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00034381</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Camille Marie Ginsburg</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Camille Marie</foaf:givenName>
      <foaf:familyName>Ginsburg</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C.M. Ginsburg</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ginsburg</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00084899</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Nikos D. Giokaris</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Nikos D.</foaf:givenName>
      <foaf:familyName>Giokaris</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus>Deceased</cal:authorStatus>
      <cal:authorNamePaper>N. Giokaris</cal:authorNamePaper>
      <cal:authorNamePaperGiven>N.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Giokaris</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a3" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00084938</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Paolo Giromini</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Paolo</foaf:givenName>
      <foaf:familyName>Giromini</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Giromini</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Giromini</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00085050</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Vladimir Glagolev</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Vladimir</foaf:givenName>
      <foaf:familyName>Glagolev</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Glagolev</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Glagolev</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a13" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00085150</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Douglas Andrew Glenzinski</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Douglas Andrew</foaf:givenName>
      <foaf:familyName>Glenzinski</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Glenzinski</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Glenzinski</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00085211</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Michael S. Gold</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Michael S.</foaf:givenName>
      <foaf:familyName>Gold</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Gold</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gold</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a35" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00085380</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Daniel Goldin</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Daniel</foaf:givenName>
      <foaf:familyName>Goldin</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Goldin</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Goldin</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243695</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alexander Golossanov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alexander</foaf:givenName>
      <foaf:familyName>Golossanov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Golossanov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Golossanov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00085656</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Gervasio Gomez</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Gervasio</foaf:givenName>
      <foaf:familyName>Gomez</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Gomez</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gomez</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a9" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00085731</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Guillelmo Gomez-Ceballos</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Guillelmo</foaf:givenName>
      <foaf:familyName>Gomez-Ceballos</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Gomez-Ceballos</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gomez-Ceballos</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a30" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041199</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Maxim T. Goncharov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Maxim T.</foaf:givenName>
      <foaf:familyName>Goncharov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Goncharov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Goncharov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a30" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00085771</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Oscar González López</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Oscar</foaf:givenName>
      <foaf:familyName>González López</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>O. González López</cal:authorNamePaper>
      <cal:authorNamePaperGiven>O.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>González López</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a29" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00018464</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Igor V. Gorelov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Igor V.</foaf:givenName>
      <foaf:familyName>Gorelov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>I. Gorelov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>I.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gorelov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a35" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00048110</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alfred T. Goshaw</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alfred T.</foaf:givenName>
      <foaf:familyName>Goshaw</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A.T. Goshaw</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Goshaw</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00086006</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Konstantin A. Goulianos</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Konstantin A.</foaf:givenName>
      <foaf:familyName>Goulianos</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Goulianos</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Goulianos</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a46" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00086121</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Elena Gramellini</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Elena</foaf:givenName>
      <foaf:familyName>Gramellini</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. Gramellini</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Gramellini</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265508</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Carla Grosso-Pilcher</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Carla</foaf:givenName>
      <foaf:familyName>Grosso-Pilcher</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Grosso-Pilcher</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Grosso-Pilcher</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a11" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00087060</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Joao Guimaraes da Costa</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Joao</foaf:givenName>
      <foaf:familyName>Guimaraes da Costa</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Guimaraes da Costa</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Guimaraes da Costa</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a20" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00087323</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stephen R. Hahn</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stephen R.</foaf:givenName>
      <foaf:familyName>Hahn</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.R. Hahn</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hahn</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00087929</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ji-Yeon Han</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ji-Yeon</foaf:givenName>
      <foaf:familyName>Han</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.Y. Han</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Han</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a45" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00003898</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Fabio Happacher</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Fabio</foaf:givenName>
      <foaf:familyName>Happacher</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Happacher</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Happacher</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041141</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kazuhiko Hara</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kazuhiko</foaf:givenName>
      <foaf:familyName>Hara</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Hara</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hara</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300064</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Matthew Frederick Hare</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Matthew Frederick</foaf:givenName>
      <foaf:familyName>Hare</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Hare</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hare</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a51" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00036820</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Robert Francis Harr</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Robert Francis</foaf:givenName>
      <foaf:familyName>Harr</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R.F. Harr</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Harr</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a54" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00088724</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Timothy Harrington-Taber</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Timothy</foaf:givenName>
      <foaf:familyName>Harrington-Taber</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Harrington-Taber</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Harrington-Taber</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v13" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265514</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kenichi Hatakeyama</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kenichi</foaf:givenName>
      <foaf:familyName>Hatakeyama</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Hatakeyama</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hatakeyama</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a5" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00054461</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Christopher Paul Hays</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Christopher Paul</foaf:givenName>
      <foaf:familyName>Hays</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Hays</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hays</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a39" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050513</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Joel G. Heinrich</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Joel G.</foaf:givenName>
      <foaf:familyName>Heinrich</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Heinrich</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Heinrich</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00089515</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Matthew Fairbanks Herndon</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Matthew Fairbanks</foaf:givenName>
      <foaf:familyName>Herndon</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Herndon</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Herndon</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a55" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00089874</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>James Andrew Hocker</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>James Andrew</foaf:givenName>
      <foaf:familyName>Hocker</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Hocker</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hocker</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00090528</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ziqing Hong</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ziqing</foaf:givenName>
      <foaf:familyName>Hong</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Z. Hong</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Z.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hong</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265526</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Walter Howard Hopkins</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Walter Howard</foaf:givenName>
      <foaf:familyName>Hopkins</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>W. Hopkins</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hopkins</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v6" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00009068</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Suen Ray Hou</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Suen Ray</foaf:givenName>
      <foaf:familyName>Hou</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Hou</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hou</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a1" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00091198</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Richard Edward Hughes</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Richard Edward</foaf:givenName>
      <foaf:familyName>Hughes</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R.E. Hughes</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hughes</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a36" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00091560</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ulrich Husemann</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ulrich</foaf:givenName>
      <foaf:familyName>Husemann</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>U. Husemann</cal:authorNamePaper>
      <cal:authorNamePaperGiven>U.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Husemann</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a56" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00091689</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mohammad Abdallah Hussein</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mohammad</foaf:givenName>
      <foaf:familyName>Hussein</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Hussein</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Hussein</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v28" connection="member"/>
        <cal:authorAffiliation organizationid="a33" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00036728</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Joey Walter Huston</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Joey Walter</foaf:givenName>
      <foaf:familyName>Huston</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Huston</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Huston</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a33" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00091715</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Gianluca Introzzi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Gianluca</foaf:givenName>
      <foaf:familyName>Introzzi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Introzzi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Introzzi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42d" connection="member"/>
        <cal:authorAffiliation organizationid="a42e" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00092229</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Maurizio Iori</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Maurizio</foaf:givenName>
      <foaf:familyName>Iori</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Iori</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Iori</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a47a" connection="member"/>
        <cal:authorAffiliation organizationid="a47" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00092261</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Andrew Gennadievich Ivanov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Andrew Gennadievich</foaf:givenName>
      <foaf:familyName>Ivanov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Ivanov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ivanov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v15" connection="member"/>
        <cal:authorAffiliation organizationid="a7" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00052500</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Eric B. James</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Eric B.</foaf:givenName>
      <foaf:familyName>James</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. James</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>James</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00093057</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Dongwook Jang</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Dongwook</foaf:givenName>
      <foaf:familyName>Jang</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Jang</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Jang</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a10" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041100</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Bodhitha Anjalike Jayatilaka</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Bodhitha Anjalike</foaf:givenName>
      <foaf:familyName>Jayatilaka</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Jayatilaka</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Jayatilaka</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00052919</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Eun-Ju Jeon</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Eun-Ju</foaf:givenName>
      <foaf:familyName>Jeon</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E.J. Jeon</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Jeon</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041097</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Sergo Robert Jindariani</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Sergo Robert</foaf:givenName>
      <foaf:familyName>Jindariani</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Jindariani</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Jindariani</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041085</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Matthew T. Jones</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Matthew T.</foaf:givenName>
      <foaf:familyName>Jones</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Jones</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Jones</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a44" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00093828</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kyung Kwang Joo</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kyung Kwang</foaf:givenName>
      <foaf:familyName>Joo</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K.K. Joo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Joo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041073</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Soon Yung Jun</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Soon Yung</foaf:givenName>
      <foaf:familyName>Jun</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.Y. Jun</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Jun</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a10" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00094069</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Thomas R. Junk</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Thomas R.</foaf:givenName>
      <foaf:familyName>Junk</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T.R. Junk</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Junk</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00094115</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Manuel Kambeitz</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Manuel</foaf:givenName>
      <foaf:familyName>Kambeitz</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Kambeitz</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kambeitz</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a24" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265538</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Teruki Kamon</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Teruki</foaf:givenName>
      <foaf:familyName>Kamon</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Kamon</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kamon</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
        <cal:authorAffiliation organizationid="a48" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00094564</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Paul Edmund Karchin</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Paul Edmund</foaf:givenName>
      <foaf:familyName>Karchin</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P.E. Karchin</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Karchin</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a54" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00094965</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Azeddine Kasmi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Azeddine</foaf:givenName>
      <foaf:familyName>Kasmi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Kasmi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kasmi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a5" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00180696</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yukihiro Kato</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yukihiro</foaf:givenName>
      <foaf:familyName>Kato</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Kato</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kato</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v14" connection="member"/>
        <cal:authorAffiliation organizationid="a38" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00095181</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Wesley Robert Ketchum</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Wesley Robert</foaf:givenName>
      <foaf:familyName>Ketchum</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>W. Ketchum</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ketchum</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v34" connection="member"/>
        <cal:authorAffiliation organizationid="a11" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300120</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Justin Kien Keung</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Justin Kien</foaf:givenName>
      <foaf:familyName>Keung</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Keung</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Keung</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00021191</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Benjamin John Kilminster</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Benjamin John</foaf:givenName>
      <foaf:familyName>Kilminster</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B. Kilminster</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kilminster</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v30" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00096201</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>DongHee Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>DongHee</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D.H. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00096223</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Hyunsoo Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Hyunsoo</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H.S. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
        <cal:authorAffiliation organizationid="sejong" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00096259</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jieun Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jieun</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.E. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00000135</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Min Jeong Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Min Jeong</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M.J. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00096309</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Shin-Hong Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Shin-Hong</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.H. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00019770</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Soo Bong Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Soo Bong</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.B. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00096336</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Young-Jin Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Young-Jin</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y.J. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265051</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Young-Kee Kim</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Young-Kee</foaf:givenName>
      <foaf:familyName>Kim</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y.K. Kim</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kim</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a11" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00096350</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Naoki Kimura</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Naoki</foaf:givenName>
      <foaf:familyName>Kimura</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>N. Kimura</cal:authorNamePaper>
      <cal:authorNamePaperGiven>N.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kimura</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00008600</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Michael H. Kirby</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Michael H.</foaf:givenName>
      <foaf:familyName>Kirby</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Kirby</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kirby</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00059470</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kunitaka Kondo</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kunitaka</foaf:givenName>
      <foaf:familyName>Kondo</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus>Deceased</cal:authorStatus>
      <cal:authorNamePaper>K. Kondo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kondo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00097557</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Dae Jung Kong</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Dae Jung</foaf:givenName>
      <foaf:familyName>Kong</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D.J. Kong</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kong</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041051</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jacobo Konigsberg</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jacobo</foaf:givenName>
      <foaf:familyName>Konigsberg</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Konigsberg</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Konigsberg</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a16" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00097609</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ashutosh Vijay Kotwal</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ashutosh Vijay</foaf:givenName>
      <foaf:familyName>Kotwal</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A.V. Kotwal</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kotwal</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00097984</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Michal Kreps</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Michal</foaf:givenName>
      <foaf:familyName>Kreps</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Kreps</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kreps</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a24" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041048</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>I.Joseph Kroll</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>I.Joseph</foaf:givenName>
      <foaf:familyName>Kroll</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Kroll</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kroll</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00098670</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mark Charles Kruse</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mark Charles</foaf:givenName>
      <foaf:familyName>Kruse</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Kruse</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kruse</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00098798</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Thomas Kuhr</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Thomas</foaf:givenName>
      <foaf:familyName>Kuhr</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Kuhr</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kuhr</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a24" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00030450</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Masakazu Kurata</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Masakazu</foaf:givenName>
      <foaf:familyName>Kurata</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Kurata</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Kurata</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00012191</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alvin Toivo Laasanen</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alvin Toivo</foaf:givenName>
      <foaf:familyName>Laasanen</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A.T. Laasanen</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Laasanen</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a44" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00099492</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stephan Lammel</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stephan</foaf:givenName>
      <foaf:familyName>Lammel</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Lammel</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lammel</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00099781</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mark Lancaster</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mark</foaf:givenName>
      <foaf:familyName>Lancaster</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Lancaster</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lancaster</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a28" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00099803</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kevin Patrick Lannon</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kevin Patrick</foaf:givenName>
      <foaf:familyName>Lannon</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Lannon</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lannon</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v24" connection="member"/>
        <cal:authorAffiliation organizationid="a36" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00054488</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giuseppe Latino</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giuseppe</foaf:givenName>
      <foaf:familyName>Latino</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Latino</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Latino</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42b" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00100151</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Hyun Su Lee</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Hyun Su</foaf:givenName>
      <foaf:familyName>Lee</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H.S. Lee</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lee</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300150</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jaison Lee</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jaison</foaf:givenName>
      <foaf:familyName>Lee</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.S. Lee</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lee</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00307082</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Sabato Leo</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Sabato</foaf:givenName>
      <foaf:familyName>Leo</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Leo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Leo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00201038</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Sandra Leone</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Sandra</foaf:givenName>
      <foaf:familyName>Leone</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Leone</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Leone</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00101163</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jonathan D. Lewis</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jonathan D.</foaf:givenName>
      <foaf:familyName>Lewis</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.D. Lewis</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lewis</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00101520</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Antonio Limosani</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Antonio</foaf:givenName>
      <foaf:familyName>Limosani</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Limosani</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Limosani</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v19" connection="member"/>
        <cal:authorAffiliation organizationid="a14" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00219183</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Elliot David Lipeles</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Elliot David</foaf:givenName>
      <foaf:familyName>Lipeles</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. Lipeles</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lipeles</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00102076</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alison Lister</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alison</foaf:givenName>
      <foaf:familyName>Lister</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Lister</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lister</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v1" connection="member"/>
        <cal:authorAffiliation organizationid="a18" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00149260</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Qiuguang Liu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Qiuguang</foaf:givenName>
      <foaf:familyName>Liu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Q. Liu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Q.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Liu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a44" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243703</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Tiehui Ted Liu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Tiehui Ted</foaf:givenName>
      <foaf:familyName>Liu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Liu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Liu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00102265</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Sarah E. Lockwitz</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Sarah E.</foaf:givenName>
      <foaf:familyName>Lockwitz</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Lockwitz</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lockwitz</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a56" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00047280</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Andrey Borisovich Loginov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Andrey Borisovich</foaf:givenName>
      <foaf:familyName>Loginov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Loginov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Loginov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a56" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00025442</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Donatella Lucchesi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Donatella</foaf:givenName>
      <foaf:familyName>Lucchesi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Lucchesi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lucchesi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a40a" connection="member"/>
        <cal:authorAffiliation organizationid="a40" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00102927</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alessandra Lucà</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alessandra</foaf:givenName>
      <foaf:familyName>Lucà</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Lucà</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lucà</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265733</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jan Lueck</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jan</foaf:givenName>
      <foaf:familyName>Lueck</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Lueck</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lueck</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a24" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00048772</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Paul Joseph Lujan</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Paul Joseph</foaf:givenName>
      <foaf:familyName>Lujan</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Lujan</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lujan</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a26" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00018533</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Patrick Thomas Lukens</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Patrick Thomas</foaf:givenName>
      <foaf:familyName>Lukens</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Lukens</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lukens</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00103032</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Gheorghe Lungu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Gheorghe</foaf:givenName>
      <foaf:familyName>Lungu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Lungu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lungu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a46" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00041007</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jeremy E. Lys</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jeremy E.</foaf:givenName>
      <foaf:familyName>Lys</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus>Deceased</cal:authorStatus>
      <cal:authorNamePaper>J. Lys</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lys</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a26" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00103363</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Roman Lysak</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Roman</foaf:givenName>
      <foaf:familyName>Lysak</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Lysak</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Lysak</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v4" connection="member"/>
        <cal:authorAffiliation organizationid="a12" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040995</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Robyn Leigh Madrak</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Robyn Leigh</foaf:givenName>
      <foaf:familyName>Madrak</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Madrak</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Madrak</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00103653</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Paolo Maestro</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Paolo</foaf:givenName>
      <foaf:familyName>Maestro</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Maestro</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Maestro</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42b" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264893</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Sarah Alam Malik</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Sarah Alam</foaf:givenName>
      <foaf:familyName>Malik</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Malik</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Malik</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a46" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00008612</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giulia Manca</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giulia</foaf:givenName>
      <foaf:familyName>Manca</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Manca</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Manca</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v2" connection="member"/>
        <cal:authorAffiliation organizationid="a27" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00057054</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Arkadios Manousakis-Katsikakis</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Arkadios</foaf:givenName>
      <foaf:familyName>Manousakis-Katsikakis</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Manousakis-Katsikakis</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Manousakis-Katsikakis</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a3" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00003884</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Luigi Marchese</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Luigi Marchese</foaf:givenName>
      <foaf:familyName>Marchese</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Marchese</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Marchese</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6" connection="Visitor"/>
        <cal:authorAffiliation organizationid="v35" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00377884</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Fabrizio Margaroli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Fabrizio</foaf:givenName>
      <foaf:familyName>Margaroli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Margaroli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Margaroli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a47" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040958</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Christopher Phillip Marino</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Christopher Phillip</foaf:givenName>
      <foaf:familyName>Marino</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Marino</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Marino</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42c" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00030781</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Keith Matera</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Keith</foaf:givenName>
      <foaf:familyName>Matera</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Matera</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Matera</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264905</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Mark Edward Mattson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Mark Edward</foaf:givenName>
      <foaf:familyName>Mattson</foaf:familyName>
      <cal:authorSuffix>1</cal:authorSuffix>
      <cal:authorStatus/>
      <cal:authorNamePaper>M.E. Mattson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mattson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a54" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00105871</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Anna Mazzacane</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Anna</foaf:givenName>
      <foaf:familyName>Mazzacane</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Mazzacane</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mazzacane</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00011173</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Paolo Mazzanti</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Paolo</foaf:givenName>
      <foaf:familyName>Mazzanti</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Mazzanti</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mazzanti</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00106040</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ronan McNulty</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ronan</foaf:givenName>
      <foaf:familyName>McNulty</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. McNulty</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>McNulty</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v9" connection="member"/>
        <cal:authorAffiliation organizationid="a27" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00106463</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Andrew Mehta</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Andrew</foaf:givenName>
      <foaf:familyName>Mehta</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Mehta</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mehta</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a27" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300183</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Petteri Mehtala</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Petteri</foaf:givenName>
      <foaf:familyName>Mehtala</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Mehtala</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mehtala</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a21" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00030434</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Christina Mesropian</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Christina</foaf:givenName>
      <foaf:familyName>Mesropian</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Mesropian</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mesropian</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a46" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00107098</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ting Miao</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ting</foaf:givenName>
      <foaf:familyName>Miao</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Miao</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Miao</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00107355</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>David John Mietlicki</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>David John</foaf:givenName>
      <foaf:familyName>Mietlicki</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Mietlicki</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mietlicki</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a32" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00012298</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ankush Mitra</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ankush</foaf:givenName>
      <foaf:familyName>Mitra</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Mitra</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mitra</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a1" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00008077</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Hideki Miyake</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Hideki</foaf:givenName>
      <foaf:familyName>Miyake</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H. Miyake</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Miyake</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00108140</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Shulamit Moed</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Shulamit</foaf:givenName>
      <foaf:familyName>Moed</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Moed</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Moed</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00030422</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Niccolo Moggi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Niccolo</foaf:givenName>
      <foaf:familyName>Moggi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>N. Moggi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>N.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Moggi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050739</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Chang-Seong Moon</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Chang-Seong</foaf:givenName>
      <foaf:familyName>Moon</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C.S. Moon</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Moon</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v26" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00024851</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ronald Scott Moore</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ronald Scott</foaf:givenName>
      <foaf:familyName>Moore</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Moore</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Moore</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v31" connection="member"/>
        <cal:authorAffiliation organizationid="v32" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00108704</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Michael Joseph Morello</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Michael Joseph</foaf:givenName>
      <foaf:familyName>Morello</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M.J. Morello</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Morello</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42c" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00016418</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Aseet Mukherjee</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Aseet</foaf:givenName>
      <foaf:familyName>Mukherjee</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Mukherjee</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mukherjee</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00109540</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Thomas Muller</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Thomas</foaf:givenName>
      <foaf:familyName>Muller</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Th. Muller</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Th.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Muller</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a24" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00109666</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Pavel A. Murat</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Pavel A.</foaf:givenName>
      <foaf:familyName>Murat</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Murat</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Murat</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00002098</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Manuel Mussini</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Manuel</foaf:givenName>
      <foaf:familyName>Mussini</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Mussini</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Mussini</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6a" connection="member"/>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00024830</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jane Marie Nachtman</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jane Marie</foaf:givenName>
      <foaf:familyName>Nachtman</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Nachtman</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Nachtman</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v13" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00109954</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yoshikazu Nagai</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yoshikazu</foaf:givenName>
      <foaf:familyName>Nagai</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Nagai</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Nagai</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00012203</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Junji Naganoma</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Junji</foaf:givenName>
      <foaf:familyName>Naganoma</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Naganoma</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Naganoma</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040935</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Itsuo Nakano</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Itsuo</foaf:givenName>
      <foaf:familyName>Nakano</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>I. Nakano</cal:authorNamePaper>
      <cal:authorNamePaperGiven>I.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Nakano</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a37" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040923</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Austin Napier</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Austin</foaf:givenName>
      <foaf:familyName>Napier</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Napier</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Napier</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a51" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00110388</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jason Michael Nett</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jason Michael</foaf:givenName>
      <foaf:familyName>Nett</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Nett</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Nett</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00011870</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Turgun S. Nigmanov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Turgun S.</foaf:givenName>
      <foaf:familyName>Nigmanov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Nigmanov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Nigmanov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a43" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040900</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Lawrence J. Nodulman</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Lawrence J.</foaf:givenName>
      <foaf:familyName>Nodulman</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Nodulman</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Nodulman</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a2" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00111767</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Seoyoung Noh</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Seoyoung</foaf:givenName>
      <foaf:familyName>Noh</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.Y. Noh</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Noh</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264911</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Olga Norniella Francisco</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Olga</foaf:givenName>
      <foaf:familyName>Norniella Francisco</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>O. Norniella</cal:authorNamePaper>
      <cal:authorNamePaperGiven>O.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Norniella</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00046648</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Louise Beth Oakes</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Louise Beth</foaf:givenName>
      <foaf:familyName>Oakes</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Oakes</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Oakes</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a39" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00018963</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Seog Hwan Oh</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Seog Hwan</foaf:givenName>
      <foaf:familyName>Oh</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.H. Oh</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Oh</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00112667</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Young-do Oh</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Young-do</foaf:givenName>
      <foaf:familyName>Oh</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y.D. Oh</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Oh</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00003877</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Toru Okusawa</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Toru</foaf:givenName>
      <foaf:familyName>Okusawa</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Okusawa</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Okusawa</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a38" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00112892</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Risto Olavi Orava</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Risto Olavi</foaf:givenName>
      <foaf:familyName>Orava</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Orava</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Orava</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a21" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00113286</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Lorenzo Ortolan</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Lorenzo</foaf:givenName>
      <foaf:familyName>Ortolan</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Ortolan</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ortolan</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a4" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00179465</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Carmine Elvezio Pagliarone</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Carmine Elvezio</foaf:givenName>
      <foaf:familyName>Pagliarone</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Pagliarone</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Pagliarone</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00304689</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jose Enrique Palencia</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jose Enrique</foaf:givenName>
      <foaf:familyName>Palencia</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. Palencia</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Palencia</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v5" connection="member"/>
        <cal:authorAffiliation organizationid="a9" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040891</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Prabhakar Palni</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Prabhakar</foaf:givenName>
      <foaf:familyName>Palni</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Palni</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Palni</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a35" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265540</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Vaia Papadimitriou</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Vaia</foaf:givenName>
      <foaf:familyName>Papadimitriou</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Papadimitriou</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Papadimitriou</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00114423</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>William Chesluk Parker</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>William Chesluk</foaf:givenName>
      <foaf:familyName>Parker</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>W. Parker</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Parker</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a55" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00206947</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giovanni Pauletta</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giovanni</foaf:givenName>
      <foaf:familyName>Pauletta</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Pauletta</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Pauletta</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49b" connection="member"/>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
        <cal:authorAffiliation organizationid="a49a" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00115172</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Manfred Paulini</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Manfred</foaf:givenName>
      <foaf:familyName>Paulini</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Paulini</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Paulini</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a10" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00115182</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Christoph Maria Ernst Paus</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Christoph Maria Ernst</foaf:givenName>
      <foaf:familyName>Paus</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Paus</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Paus</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a30" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00115190</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Thomas J. Phillips</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Thomas J.</foaf:givenName>
      <foaf:familyName>Phillips</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T.J. Phillips</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Phillips</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00116206</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giovanni M. Piacentino</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giovanni M.</foaf:givenName>
      <foaf:familyName>Piacentino</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Piacentino</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Piacentino</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
        <cal:authorAffiliation organizationid="vLecce" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00004814</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Elisabetta Pianori</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Elisabetta</foaf:givenName>
      <foaf:familyName>Pianori</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. Pianori</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Pianori</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00009958</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Justin Robert Pilot</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Justin Robert</foaf:givenName>
      <foaf:familyName>Pilot</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Pilot</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Pilot</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243713</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kevin T. Pitts</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kevin T.</foaf:givenName>
      <foaf:familyName>Pitts</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Pitts</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Pitts</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a22" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00116753</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Charles Plager</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Charles</foaf:givenName>
      <foaf:familyName>Plager</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Plager</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Plager</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a8" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00116811</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Lee G. Pondrom</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Lee G.</foaf:givenName>
      <foaf:familyName>Pondrom</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Pondrom</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Pondrom</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a55" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00117205</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stephen Poprocki</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stephen</foaf:givenName>
      <foaf:familyName>Poprocki</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Poprocki</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Poprocki</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v6" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264625</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Karolos Jozef Potamianos</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Karolos Jozef</foaf:givenName>
      <foaf:familyName>Potamianos</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Potamianos</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Potamianos</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a26" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00019188</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Aliaksandr Pavlovich Pranko</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Aliaksandr Pavlovich</foaf:givenName>
      <foaf:familyName>Pranko</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Pranko</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Pranko</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a26" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00049000</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Fedor Prokoshin</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Fedor</foaf:givenName>
      <foaf:familyName>Prokoshin</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Prokoshin</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Prokoshin</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v27" connection="member"/>
        <cal:authorAffiliation organizationid="a13" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00030407</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Fotios K. Ptohos</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Fotios K.</foaf:givenName>
      <foaf:familyName>Ptohos</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Ptohos</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ptohos</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v7" connection="member"/>
        <cal:authorAffiliation organizationid="a17" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00117980</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Giovanni Punzi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Giovanni</foaf:givenName>
      <foaf:familyName>Punzi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Punzi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Punzi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00118078</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ignacio Redondo Fernández</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ignacio</foaf:givenName>
      <foaf:familyName>Redondo Fernández</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>I. Redondo Fernández</cal:authorNamePaper>
      <cal:authorNamePaperGiven>I.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Redondo Fernández</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a29" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300251</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Peter B. Renton</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Peter B.</foaf:givenName>
      <foaf:familyName>Renton</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Renton</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Renton</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a39" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00119660</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Marco Rescigno</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Marco</foaf:givenName>
      <foaf:familyName>Rescigno</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Rescigno</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Rescigno</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a47" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00119727</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Franco Rimondi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Franco</foaf:givenName>
      <foaf:familyName>Rimondi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus>Deceased</cal:authorStatus>
      <cal:authorNamePaper>F. Rimondi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Rimondi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00120236</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Luciano Ristori</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Luciano</foaf:givenName>
      <foaf:familyName>Ristori</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Ristori</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ristori</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040831</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Aidan Robson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Aidan</foaf:givenName>
      <foaf:familyName>Robson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Robson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Robson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a19" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00052951</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Tatiana Isabel Rodriguez</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Tatiana Isabel</foaf:givenName>
      <foaf:familyName>Rodriguez</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Rodriguez</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Rodriguez</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00046914</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Simona Rolli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Simona</foaf:givenName>
      <foaf:familyName>Rolli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Rolli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Rolli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v8" connection="member"/>
        <cal:authorAffiliation organizationid="a51" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00120949</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Manfredi Ronzani</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Manfredi</foaf:givenName>
      <foaf:familyName>Ronzani</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Ronzani</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ronzani</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265551</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Robert Martin Roser</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Robert Martin</foaf:givenName>
      <foaf:familyName>Roser</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Roser</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Roser</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00121249</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jonathan L. Rosner</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jonathan L.</foaf:givenName>
      <foaf:familyName>Rosner</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.L. Rosner</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Rosner</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a11" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00121273</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Fabrizio Ruffini</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Fabrizio</foaf:givenName>
      <foaf:familyName>Ruffini</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Ruffini</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ruffini</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42b" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243727</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alberto Ruiz Jimeno</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alberto</foaf:givenName>
      <foaf:familyName>Ruiz Jimeno</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Ruiz</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ruiz</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a9" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00121790</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>James S. Russ</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>James S.</foaf:givenName>
      <foaf:familyName>Russ</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Russ</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Russ</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a10" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00121950</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Vadim Liviu Rusu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Vadim Liviu</foaf:givenName>
      <foaf:familyName>Rusu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Rusu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Rusu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00054817</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Willis Kazuo Sakumoto</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Willis Kazuo</foaf:givenName>
      <foaf:familyName>Sakumoto</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>W.K. Sakumoto</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sakumoto</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a45" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00122656</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yuki Sakurai</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yuki</foaf:givenName>
      <foaf:familyName>Sakurai</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Sakurai</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sakurai</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00263552</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Lorenzo Santi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Lorenzo</foaf:givenName>
      <foaf:familyName>Santi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Santi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Santi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
        <cal:authorAffiliation organizationid="a49a" connection="member"/>
        <cal:authorAffiliation organizationid="a49b" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00123140</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Koji Sato</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Koji</foaf:givenName>
      <foaf:familyName>Sato</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Sato</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sato</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00048967</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Valeri Saveliev</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Valeri</foaf:givenName>
      <foaf:familyName>Saveliev</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Saveliev</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Saveliev</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v22" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00123518</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Aurore Savoy-Navarro</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Aurore</foaf:givenName>
      <foaf:familyName>Savoy-Navarro</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Savoy-Navarro</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Savoy-Navarro</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v26" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050058</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Philip Schlabach</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Philip</foaf:givenName>
      <foaf:familyName>Schlabach</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Schlabach</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Schlabach</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00124075</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Eugene E. Schmidt</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Eugene E.</foaf:givenName>
      <foaf:familyName>Schmidt</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E.E. Schmidt</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Schmidt</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00124202</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Thomas A. Schwarz</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Thomas A.</foaf:givenName>
      <foaf:familyName>Schwarz</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Schwarz</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Schwarz</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a32" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00025352</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Luca Scodellaro</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Luca</foaf:givenName>
      <foaf:familyName>Scodellaro</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>L. Scodellaro</cal:authorNamePaper>
      <cal:authorNamePaperGiven>L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Scodellaro</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a9" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050941</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Fabrizio Scuri</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Fabrizio</foaf:givenName>
      <foaf:familyName>Scuri</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Scuri</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Scuri</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00124895</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Sally C. Seidel</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Sally C.</foaf:givenName>
      <foaf:familyName>Seidel</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Seidel</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Seidel</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a35" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00125002</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yoshihiro Seiya</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yoshihiro</foaf:givenName>
      <foaf:familyName>Seiya</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Seiya</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Seiya</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a38" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00125059</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alexei Semenov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alexei</foaf:givenName>
      <foaf:familyName>Semenov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Semenov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Semenov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a13" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300240</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Federico Sforza</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Federico</foaf:givenName>
      <foaf:familyName>Sforza</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Sforza</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sforza</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42a" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00011580</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Shalhout Zaki Shalhout</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Shalhout Zaki</foaf:givenName>
      <foaf:familyName>Shalhout</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.Z. Shalhout</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.Z.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Shalhout</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00024697</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Tara G. Shears</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Tara G.</foaf:givenName>
      <foaf:familyName>Shears</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Shears</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Shears</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a27" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00125751</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Paul F. Shepard</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Paul F.</foaf:givenName>
      <foaf:familyName>Shepard</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P.F. Shepard</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Shepard</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a43" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00125822</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Makoto Shimojima</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Makoto</foaf:givenName>
      <foaf:familyName>Shimojima</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Shimojima</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Shimojima</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v21" connection="member"/>
        <cal:authorAffiliation organizationid="a50" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050740</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Melvyn J. Shochet</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Melvyn J.</foaf:givenName>
      <foaf:familyName>Shochet</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Shochet</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Shochet</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a11" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00126064</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Irina Shreyber-Tecker</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Irina</foaf:givenName>
      <foaf:familyName>Shreyber-Tecker</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>I. Shreyber-Tecker</cal:authorNamePaper>
      <cal:authorNamePaperGiven>I.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Shreyber-Tecker</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a34" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040779</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alexander V. Simonenko</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alexander V.</foaf:givenName>
      <foaf:familyName>Simonenko</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Simonenko</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Simonenko</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a13" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00304697</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Krzysztof Jan Sliwa</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Krzysztof Jan</foaf:givenName>
      <foaf:familyName>Sliwa</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Sliwa</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sliwa</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a51" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00127092</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>John Rodgers Smith</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>John Rodgers</foaf:givenName>
      <foaf:familyName>Smith</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.R. Smith</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Smith</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00127290</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Frederick Douglas Snider</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Frederick Douglas</foaf:givenName>
      <foaf:familyName>Snider</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F.D. Snider</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Snider</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00127382</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Hao Song</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Hao</foaf:givenName>
      <foaf:familyName>Song</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H. Song</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Song</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a43" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264923</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Maria Veronica Sorin</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Maria Veronica</foaf:givenName>
      <foaf:familyName>Sorin</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Sorin</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sorin</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a4" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00049169</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Richard Dante St. Denis</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Richard Dante</foaf:givenName>
      <foaf:familyName>St. Denis</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus>Deceased</cal:authorStatus>
      <cal:authorNamePaper>R. St. Denis</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>St. Denis</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a19" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00128281</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Michelle Dawn Stancari</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Michelle Dawn</foaf:givenName>
      <foaf:familyName>Stancari</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Stancari</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Stancari</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00158339</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Dale James Stentz</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Dale James</foaf:givenName>
      <foaf:familyName>Stentz</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Stentz</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Stentz</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v23" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00005352</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>John Strologas</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>John</foaf:givenName>
      <foaf:familyName>Strologas</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Strologas</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Strologas</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a35" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00129384</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yuji Sudo</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yuji</foaf:givenName>
      <foaf:familyName>Sudo</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Sudo</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sudo</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00012960</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Alexander I. Sukhanov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Alexander I.</foaf:givenName>
      <foaf:familyName>Sukhanov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A. Sukhanov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Sukhanov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00129629</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Igor M. Suslov</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Igor M.</foaf:givenName>
      <foaf:familyName>Suslov</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>I. Suslov</cal:authorNamePaper>
      <cal:authorNamePaperGiven>I.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Suslov</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a13" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00129846</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ken-ichi Takemasa</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ken-ichi</foaf:givenName>
      <foaf:familyName>Takemasa</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Takemasa</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Takemasa</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00012837</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yuji Takeuchi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yuji</foaf:givenName>
      <foaf:familyName>Takeuchi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Takeuchi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Takeuchi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00130468</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jian Tang</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jian</foaf:givenName>
      <foaf:familyName>Tang</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Tang</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Tang</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a11" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00307095</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Monica Tecchio</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Monica</foaf:givenName>
      <foaf:familyName>Tecchio</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Tecchio</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Tecchio</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a32" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00130929</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Ping-Kun Teng</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Ping-Kun</foaf:givenName>
      <foaf:familyName>Teng</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P.K. Teng</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Teng</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a1" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040709</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Julia Thom</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Julia</foaf:givenName>
      <foaf:familyName>Thom</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Thom</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Thom</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v6" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00131258</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Evelyn Jean Thomson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Evelyn Jean</foaf:givenName>
      <foaf:familyName>Thomson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>E. Thomson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>E.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Thomson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300284</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Vaikunth Thukral</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Vaikunth</foaf:givenName>
      <foaf:familyName>Thukral</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>V. Thukral</cal:authorNamePaper>
      <cal:authorNamePaperGiven>V.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Thukral</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00265563</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>David A. Toback</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>David A.</foaf:givenName>
      <foaf:familyName>Toback</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Toback</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Toback</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a48" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00131642</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stanislav Tokar</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stanislav</foaf:givenName>
      <foaf:familyName>Tokar</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Tokar</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Tokar</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a12" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00131686</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kirsten Anne Tollefson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kirsten Anne</foaf:givenName>
      <foaf:familyName>Tollefson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Tollefson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Tollefson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a33" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00131715</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Tomonobu Tomura</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Tomonobu</foaf:givenName>
      <foaf:familyName>Tomura</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Tomura</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Tomura</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00047184</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Diego Tonelli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Diego</foaf:givenName>
      <foaf:familyName>Tonelli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Tonelli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Tonelli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v5" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00053184</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stefano Torre</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stefano</foaf:givenName>
      <foaf:familyName>Torre</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Torre</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Torre</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300295</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Donatella Torretta</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Donatella</foaf:givenName>
      <foaf:familyName>Torretta</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Torretta</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Torretta</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00300206</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Pierluigi Totaro</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Pierluigi</foaf:givenName>
      <foaf:familyName>Totaro</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Totaro</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Totaro</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a40" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00018931</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Marco Trovato</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Marco</foaf:givenName>
      <foaf:familyName>Trovato</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Trovato</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Trovato</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42c" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00010990</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Fumihiko Ukegawa</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Fumihiko</foaf:givenName>
      <foaf:familyName>Ukegawa</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Ukegawa</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Ukegawa</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a50" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00132910</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Satoru Uozumi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Satoru</foaf:givenName>
      <foaf:familyName>Uozumi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Uozumi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Uozumi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040667</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Gueorgui Velev</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Gueorgui</foaf:givenName>
      <foaf:familyName>Velev</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Velev</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Velev</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00133716</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Konstantinos Vellidis</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Konstantinos</foaf:givenName>
      <foaf:familyName>Vellidis</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Vellidis</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Vellidis</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00022018</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Caterina Vernieri</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Caterina</foaf:givenName>
      <foaf:familyName>Vernieri</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Vernieri</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Vernieri</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a42c" connection="member"/>
        <cal:authorAffiliation organizationid="a42" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00342428</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Miguel Vidal Marono</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Miguel</foaf:givenName>
      <foaf:familyName>Vidal Marono</foaf:familyName>
      <cal:authorSuffix>2</cal:authorSuffix>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Vidal</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Vidal</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a44" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00015995</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Rocio Vilar Cortabitarte</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Rocio</foaf:givenName>
      <foaf:familyName>Vilar Cortabitarte</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Vilar</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Vilar</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a9" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00317752</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jesus Manuel Vizán Garcia</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jesus Manuel</foaf:givenName>
      <foaf:familyName>Vizán Garcia</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Vizán</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Vizán</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v29" connection="member"/>
        <cal:authorAffiliation organizationid="a9" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00309097</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Marcelo Vogel</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Marcelo</foaf:givenName>
      <foaf:familyName>Vogel</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>M. Vogel</cal:authorNamePaper>
      <cal:authorNamePaperGiven>M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Vogel</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a35" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00009675</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Guido Volpi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Guido</foaf:givenName>
      <foaf:familyName>Volpi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G. Volpi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Volpi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a17" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040623</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Elsa Fabiola Vázquez-Valencia</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Elsa Fabiola</foaf:givenName>
      <foaf:familyName>Vázquez-Valencia</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>F. Vázquez</cal:authorNamePaper>
      <cal:authorNamePaperGiven>F.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Vázquez</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v12" connection="member"/>
        <cal:authorAffiliation organizationid="a16" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00020395</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Peter Wagner</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Peter</foaf:givenName>
      <foaf:familyName>Wagner</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Wagner</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wagner</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00052760</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Rainer S. Wallny</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Rainer S.</foaf:givenName>
      <foaf:familyName>Wallny</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>R. Wallny</cal:authorNamePaper>
      <cal:authorNamePaperGiven>R.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wallny</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
        <cal:authorAffiliation organizationid="v10" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040611</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Song-Ming Wang</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Song-Ming</foaf:givenName>
      <foaf:familyName>Wang</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S.M. Wang</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wang</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a1" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00134900</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>David S. Waters</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>David S.</foaf:givenName>
      <foaf:familyName>Waters</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Waters</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Waters</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a28" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00135080</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>William Carl Wester, III</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>William Carl</foaf:givenName>
      <foaf:familyName>Wester</foaf:familyName>
      <cal:authorSuffix>III</cal:authorSuffix>
      <cal:authorStatus/>
      <cal:authorNamePaper>W.C. Wester III</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wester III</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00135583</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Daniel O. Whiteson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Daniel O.</foaf:givenName>
      <foaf:familyName>Whiteson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Whiteson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Whiteson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v3" connection="member"/>
        <cal:authorAffiliation organizationid="a41" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00054720</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Arthur Barry Wicklund</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Arthur Barry</foaf:givenName>
      <foaf:familyName>Wicklund</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A.B. Wicklund</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wicklund</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a2" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00135838</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Scott Wilbur</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Scott</foaf:givenName>
      <foaf:familyName>Wilbur</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Wilbur</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wilbur</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a7" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00013324</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Hugh H. Williams</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Hugh H.</foaf:givenName>
      <foaf:familyName>Williams</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H.H. Williams</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Williams</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a41" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00136066</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Jonathan Samuel Wilson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Jonathan Samuel</foaf:givenName>
      <foaf:familyName>Wilson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J.S. Wilson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wilson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a32" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00007602</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Peter James Wilson</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Peter James</foaf:givenName>
      <foaf:familyName>Wilson</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Wilson</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wilson</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00136160</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Brian L. Winer</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Brian L.</foaf:givenName>
      <foaf:familyName>Winer</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>B.L. Winer</cal:authorNamePaper>
      <cal:authorNamePaperGiven>B.L.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Winer</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a36" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00136218</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Peter Wittich</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Peter</foaf:givenName>
      <foaf:familyName>Wittich</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>P. Wittich</cal:authorNamePaper>
      <cal:authorNamePaperGiven>P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wittich</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v6" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00136393</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stephen A. Wolbers</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stephen A.</foaf:givenName>
      <foaf:familyName>Wolbers</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Wolbers</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wolbers</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00136433</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Homer Wolfe</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Homer</foaf:givenName>
      <foaf:familyName>Wolfe</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>H. Wolfe</cal:authorNamePaper>
      <cal:authorNamePaperGiven>H.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wolfe</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a36" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00307103</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Thomas Roland Wright</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Thomas Roland</foaf:givenName>
      <foaf:familyName>Wright</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Wright</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wright</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a32" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00050660</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Xin Wu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Xin</foaf:givenName>
      <foaf:familyName>Wu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>X. Wu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>X.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a18" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00306899</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Zhenbin Wu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Zhenbin</foaf:givenName>
      <foaf:familyName>Wu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Z. Wu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Z.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Wu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a5" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00243730</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kazuhiro Yamamoto</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kazuhiro</foaf:givenName>
      <foaf:familyName>Yamamoto</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Yamamoto</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yamamoto</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a38" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137027</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Daisuke Yamato</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Daisuke</foaf:givenName>
      <foaf:familyName>Yamato</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>D. Yamato</cal:authorNamePaper>
      <cal:authorNamePaperGiven>D.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yamato</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a38" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264935</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Tingjun Yang</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Tingjun</foaf:givenName>
      <foaf:familyName>Yang</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Yang</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yang</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00029184</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Un-Ki Yang</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Un-Ki</foaf:givenName>
      <foaf:familyName>Yang</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>U.K. Yang</cal:authorNamePaper>
      <cal:authorNamePaperGiven>U.K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yang</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137286</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yu Chul Yang</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yu Chul</foaf:givenName>
      <foaf:familyName>Yang</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y.C. Yang</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yang</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00046512</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Wei-Ming Yao</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Wei-Ming</foaf:givenName>
      <foaf:familyName>Yao</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>W.-M. Yao</cal:authorNamePaper>
      <cal:authorNamePaperGiven>W.-M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yao</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a26" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137324</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Gong Ping Yeh</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Gong Ping</foaf:givenName>
      <foaf:familyName>Yeh</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G.P. Yeh</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.P.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yeh</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137427</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kai Yi</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kai</foaf:givenName>
      <foaf:familyName>Yi</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Yi</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yi</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v13" connection="member"/>
        <cal:authorAffiliation organizationid="a15" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137481</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>John Yoh</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>John</foaf:givenName>
      <foaf:familyName>Yoh</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>J. Yoh</cal:authorNamePaper>
      <cal:authorNamePaperGiven>J.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yoh</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a15" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137542</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Kohei Yorita</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Kohei</foaf:givenName>
      <foaf:familyName>Yorita</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>K. Yorita</cal:authorNamePaper>
      <cal:authorNamePaperGiven>K.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yorita</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a53" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00048979</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Takuo Yoshida</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Takuo</foaf:givenName>
      <foaf:familyName>Yoshida</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>T. Yoshida</cal:authorNamePaper>
      <cal:authorNamePaperGiven>T.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yoshida</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="v11" connection="member"/>
        <cal:authorAffiliation organizationid="a38" connection="Visitor"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137621</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Geum Bong Yu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Geum Bong</foaf:givenName>
      <foaf:familyName>Yu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>G.B. Yu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>G.B.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00047046</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Intae Yu</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Intae</foaf:givenName>
      <foaf:familyName>Yu</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>I. Yu</cal:authorNamePaper>
      <cal:authorNamePaperGiven>I.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Yu</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a25" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00137737</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Anna Maria Zanetti</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Anna Maria</foaf:givenName>
      <foaf:familyName>Zanetti</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>A.M. Zanetti</cal:authorNamePaper>
      <cal:authorNamePaperGiven>A.M.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Zanetti</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a49" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00138097</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Yu Zeng</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Yu</foaf:givenName>
      <foaf:familyName>Zeng</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>Y. Zeng</cal:authorNamePaper>
      <cal:authorNamePaperGiven>Y.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Zeng</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00307111</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Chen Zhou</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Chen</foaf:givenName>
      <foaf:familyName>Zhou</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>C. Zhou</cal:authorNamePaper>
      <cal:authorNamePaperGiven>C.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Zhou</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a14" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00264959</cal:authorid>
      </cal:authorids>
    </foaf:Person>
    <foaf:Person>
      <foaf:name>Stefano Zucchelli</foaf:name>
      <cal:authorNameNative/>
      <foaf:givenName>Stefano</foaf:givenName>
      <foaf:familyName>Zucchelli</foaf:familyName>
      <cal:authorSuffix/>
      <cal:authorStatus/>
      <cal:authorNamePaper>S. Zucchelli</cal:authorNamePaper>
      <cal:authorNamePaperGiven>S.</cal:authorNamePaperGiven>
      <cal:authorNamePaperFamily>Zucchelli</cal:authorNamePaperFamily>
      <cal:authorCollaboration collaborationid="c1"/>
      <cal:authorAffiliations>
        <cal:authorAffiliation organizationid="a6a" connection="member"/>
        <cal:authorAffiliation organizationid="a6" connection="member"/>
      </cal:authorAffiliations>
      <cal:authorids>
        <cal:authorid source="INSPIRE">INSPIRE-00040570</cal:authorid>
      </cal:authorids>
    </foaf:Person>
  </cal:authors>
</collaborationauthorlist>

